Influence of a mass transfer stability criterion on double white dwarf populations

Mass transfer stability is an essential issue in binary evolution. Ge et al. studied critical mass ratios for dynamically stable mass transfer by establishing adiabatic mass loss model and found that the donor stars on the giant branches tend to be more stable than that based on the composite polytropic stellar model. We would investigate the influence of mass transfer stability on the formation and properties of DWD populations. We performed a series of binary population synthesis, where the critical mass ratios from adiabatic mass loss model (Ge's model) and that from the composite polytropic model are adopted, respectively. For Ge's model, most of the DWDs are produced from the stable non-conservative Roche lobe overflow plus common envelope (CE) ejection channel (RL+CE channel) regardless of the CE ejection efficiency $\alpha_{CE}$. While the results of the polytropic model strongly depend on the adopted value of $\alpha_{ CE}$. We find DWDs produced from the RL+CE channel have comparable WD masses and the mass ratio distribution peaks at around 1. Based on the magnitude-limited sample of DWDs, the space densities for the detectable DWDs and those with extremely low-mass WD (ELM WD) companions in Ge's model is $1347$ and $473 kpc^{-3}$, respectively, close to observations. While the polytropic model overpredicts space density of DWDs by a factor of about $2-3$. We also find that the results of DWD merger rate distribution in Ge's model reproduce the observations better than that of the polytropic model, and the merger rate of DWDs with ELM WD companions in the Galaxy is about $1.8\times 10^{-3} yr^{-1}$ in Ge's model, which is comparable to the observation estimation. We confirm that the mass transfer stability plays important roles in the formation and properties of DWD populations, and then in the progenitors of SNe Ia and detectable GW sources.

==> aa.txt <==

  \abstract
  % context heading (optional)
  % {} leave it empty if necessary  
   {Mass transfer stability is an essential issue in binary evolution.
   Ge et al. studied critical mass ratios for dynamically stable mass transfer by establishing adiabatic mass loss model, and found that the donor stars on the giant branches tend to be more stable than that based on the composite polytropic stellar model. Double white dwarfs (DWDs) are of great importance in many fields and their properties would be significantly affected under the new mass transfer stability criterion.}
  % aims heading (mandatory)
   {We would investigate the influence of mass transfer stability on the formation and properties of DWD populations, and discuss the implications in supernova Type Ia (SN Ia) and gravitational wave (GW) sources.
}
  % methods heading (mandatory)
   {We performed a series of binary population synthesis, where the critical mass ratios from adiabatic mass loss model (Ge's model) and that from the composite polytropic model are adopted, respectively.
   In each simulation, $5\times 10^6$ binaries are included and evolved from zero-age main sequence to the end of their evolution, and DWDs are obtained eventually. 
   %Two mass transfer stability criteria, which are obtained from realistic stellar models (Ge's model) and composite polytropic model (polytropic model) respectively, are considered for comparison.
   }
  % conclusions heading (optional), leave it empty if necessary 
   {
   %By using the new dynamical stability criterion of Ge's model, 
   For the Ge's model, \textbf{most of the DWDs are produced from the stable non-conservative Roche lobe overflow plus common envelope (CE) ejection channel (RL+CE channel) regardless of the CE ejection efficiency $\alpha_{\rm CE}$. While the results of the polytropic model strongly depend on the adopted value of $\alpha_{\rm CE}$. We find DWDs produced from the RL+CE channel have comparable WD masses and the mass ratio distribution peaks at around 1.} Based on the magnitude-limited sample of DWDs, the space densities for the detectable DWDs and for those with extremely low-mass WD (ELM WD) companions in Ge's model is $1347\;\rm kpc^{-3}$ and $473\;\rm kpc^{-3}$, respectively, close to observations. \textbf{While the polytropic model overpredicts space density of DWDs by a factor about $2-3$.}
   %Much more DWDs are expected to be detected from the polytropic model, (Why???). 
   We also find that the results of DWD merger rate distribution per Galaxy in Ge’s model reproduce the observations better than that of the polytropic model, and the merger rate of DWDs with ELM WD companions \textbf{in the Galaxy} is about $1.8\times 10^{-3}\;\rm yr^{-1}$ in Ge's model, which is comparable to the observation estimation of $2\times 10^{-3}\;\rm yr^{-1}$. The results in Ge's model predict Galactic \textbf{SN} Ia rate of $\sim 6\times 10^{-3}\;\rm yr^{-1}$ from DWDs, which support the observations of $(5.4\pm1.2)\times 10^{-3}\;\rm yr^{-1}$. For the fiducial model \textbf{of $\alpha_{\rm CE}=1$}, the number of detectable GW sources in the polytropic model is larger than that in Ge's model by about $35\%$.}
   %
   {We confirm that the mass transfer stability plays important roles in the formation and properties of DWD populations, and then in the progenitors of SNe Ia and detectable GW sources. \textbf{The results in Ge's model support the observational DWD merger rate distribution and the space density of DWDs in the Galaxy.}}

   \keywords{stars:white dwarfs; stars: formation; binaries: general; binaries:close}

   \maketitle
%
%________________________________________________________________

\section{Introduction}
\label{sec:1}

White dwarfs are the most common stellar remnants in the universe, and provide effective ways to study stellar evolution and star formation history of the Galaxy \citep{althaus2010,tremblay2014}. Double white dwarfs (DWDs) are of great importance in many fields. The merger of DWDs can produce type Ia supernovae (SNe Ia),
which are crucial for studying galaxy evolution and cosmology \citep{riess1998,perlmutter1999}. Some close DWDs with orbital periods of several minutes, e.g. ZTF J1539+5027 with an orbital period of 6.91 minutes \citep{burdge2019}, SDSS J0651+2844 with an orbital period of 12.75 minutes \citep{brown2011b}, 
are main detectable sources for future space-based gravitational-waves detectors, such as Laser Interferometer Space Antenna \citep{LISA2017}, TianQin \citep{luo2015}, and TaiJi \citep{taiji2018}. The formation of DWDs is of particular interest for us to understand the details of binary evolution, including stellar evolution, tidal effect, mass transfer and common envelope (CE) evolution, etc (\citealt{han1998,nelemans2000,fuller2013}; see also \citealt{han2020} for a recent review). 

Exploration of DWDs in observations has been persisting for several decades (e.g. \citealt{saffer1988,marsh1995,moran1997,marsh2011,chandra2021,kosakowski2020}). With the operation of large-scale survey projects, such as Sloan Digital Sky Survey (SDSS, \citealt{york2000,badenes2009,mullally2009,badenes2012,breedt2017,chandra2021,kosakowski2021}), ZTF Survey \citep{ZTF2019,burdge2019,burdge2020a,burdge2020b,coughlin2020,keller2022}, Gaia survey \citep{GAIA2016,elbadry2018,elbadry2021,torres2022}, 
and the extremely low-mass (ELM) survey \citep{brown2010,brown2012,brown2013,brown2016a,kilic2011a,kilic2012,gianninas2015,brown2020,brown2022}, the number of DWDs has increased exponentially. 
However, since WDs are intrinsically faint, only about $\sim 150$ DWDs have precise orbital parameters measured, 
and most of them include one ELM component, i.e. with mass $\lesssim 0.3M_\odot$ and have been found by the ELM survey. 
Nevertheless, the samples are sufficiently large to put some limits on theoretical studies.

%In the recent study, \citet{elbadry2021} found about 1400 DWD binaries in the third early data release (EDR3) of Gaia. Many of these DWDs are also observed by other spectroscopic surveys, e.g. Zwicky Transient Facility Survey (ZTF Survey; \citealt{ZTF2019}), Extremely Low-Mass Survey (ELM Survey; \citealt{brown2010}) , where the stellar parameters can be obtained with high precision. Up to now, above 100 DWDs have precised binary parameters in spectroscopic observations (e.g. \citealt{brown2020,burdge2019,kilic2021,coughlin2020,kosakowski2020}). 

In theory, binaries are supposed to experience at least one mass transfer phase to produce close DWDs \citep{webbink1979}. 
\textbf{Many factors may affect mass transfer stability i.e 
the mass ratio of the binary, structures of both components at the onset of mass transfer, mass accretion efficiency, angular momentum loss etc. For the case of unstable mass transfer, 
the binary will enter into common envelope (CE) evolution phase. 
A close binary will be remained if enough energy is produced to eject the CE; otherwise the binary merges.} 
%the binary may enter into the stable Roche lobe overflow (RLOF) phase or CE ejection phase. 
The classical treatment for the CE evolution is known as standard energy mechanism (or $\alpha-$mechanism), i.e. a part (namely $\alpha$) of orbital energy \textbf{released due to orbital shrinkage} is used to eject the CE \citep{webbink1984,livio1988,dekool1990}. 
\textbf{Based on the $\alpha-$mechanism, 
Han (1998) systematically investigated the formation of DWDs via binary interactions and explained satisfactorily the distributions of masses, mass ratios, orbital periods and birth rate of the observed DWDs 
at that time. 
When reconstructing the evolution of double helium WDs, however, \citet{nelemans2000} found that the orbital periods of the progenitors after the first phase of mass transfer cannot be explained by the standard CE ejection, nor the stable conservative mass transfer.  
They then proposed a revised CE ejection mechanism, 
namely the $\gamma-$mechanism, 
based on angular momentum balance for the first mass transfer phase 
to reproduce the observed properties of these DWDs.} 
Here $\gamma$ is a dimensionless parameter and indicates the specific angular momentum of the envelope related to the average specific angular momentum of the total mass.
%The governing equation of $\gamma-$mechanism can be expressed as
%\begin{eqnarray}
%\frac{\Delta J_{\rm lost}}{J_{\rm i}} = \gamma\frac{M_{\rm 1,env}}{M_1+M_2}, 
%\label{eq:1}
%\end{eqnarray}
%where $\Delta J_{\rm lost}$ is the difference value between the initial and final orbital angular momentum, $M_{\rm 1,env}$ is the envelope mass of the donor, $M_1,M_2$ represent the stellar masses for the two stars, and
%$\gamma$ is a dimensionless parameter around $1.5-1.75$ \citep{nelemans2005}.
Assuming that the first CE process is based on the $\gamma-$mechanism while the second CE process is the $\alpha-$mechanism, 
\citet{nelemans2001b} studied the formation of DWDs by a binary population synthesis (BPS) method and found that the Galactic DWDs are well reproduced with $\gamma$ in the range of 1.5-1.75 (see also \citealt{nelemans2005}). 
Following these works, \citet{toonen2012,toonen2017} showed that 
the results based on the $\gamma-$mechanism support the local populations of DWDs better than that of $\alpha-$mechanism. 
However, there is no clear physical explanation for the $\gamma-$mechanism \citep{webbink2008,davis2010,zorotovic2010,woods2011}. 
Furthermore, \textbf{the study of \citet{woods2012} showed that substituting the first CE with $\gamma-$mechanism for stable non-conservative can also create most of the observed DWDs.} This indicates that the criterion for mass transfer stability could have a significant influence on the formation of DWDs.

The critical mass ratio for dynamically unstable mass transfer is a \textbf{long-standing} problem in binary evolution.
%Another important issue concerning to the formation of DWDs is the mass transfer stability, which determines the evolutionary pathway of DWD. 
Whether or not the mass transfer is dynamically stable can be understood in terms of the response of donor star radius and Roche lobe radius to the mass transfer rate. It is convenient to define
\begin{eqnarray}
  \zeta_{\rm ad} = \left(\frac{{\rm d}\ln R_1}{{\rm d}\ln M_1}\right)_{\rm ad},
\label{eq:1}
\end{eqnarray}

\begin{eqnarray}
\zeta_{\rm RL} = \frac{{\rm d}\ln R_{\rm RL,1}}{{\rm d}\ln M_1},
\label{eq:2}
\end{eqnarray}
where $M_1$ is the donor mass, $R_1$ and $R_{\rm RL,1}$ is the donor radius and its Roche lobe radius, respectively. $\zeta_{\rm ad}$ and $\zeta_{\rm RL}$ represent, respectively, the adiabatic response and Roche lobe response of the donor to mass loss \citep{hjellming1987,soberman1997,tout1997}. 
The case of $\zeta_{\rm ad}\leq \zeta_{\rm RL}$ means that the donor departs from hydrostatic equilibrium and the mass transfer proceeds on a dynamical timescale. Then the donor envelope engulfs the companion star and the binary enters into CE evolution \citep{paczynski1976}. The tangency condition of $\zeta_{\rm ad}=\zeta_{\rm RL}$ defines a critical mass ratio, $q_{\rm c}$, above which the mass transfer is unstable to dynamical timescale mass transfer \citep{hjellming1987,tout1997,hurley2002}. Based on the polytropic stellar models, \citet{webbink1988} estimates the critical mass ratio for a giant with $M_{\rm c}/M_{\rm 1}\gtrsim 0.2$, as
\begin{eqnarray}
q_{\rm c} = 0.362+\frac{1}{3(1-M_{\rm c}/M_{\rm 1})},
\label{eq:3}
\end{eqnarray}
where $M_{\rm c}$ is the core mass of the donor. The composite polytropic model is a good approximation for low-mass zero-age main sequence (MS) stars with mass less than $1M_\odot$. However, it may underestimate the critical mass ratio for stars on the giant phase \citep{chenx2008,woods2011}. Besides, Eq. (\ref{eq:3}) is obtained based on the assumptions of conservation evolution, and the mass transfer stability should also depends on the mass and angular momentum loss during the RLOF \citep{pastetter1989,soberman1997,chenx2008,vos2019}. Therefore, the calculation of critical mass ratio with \textbf{realistic stellar models} is desirable.

%Recently,
By adopting the realistic stellar structure, the stability thresholds of stars on the Hertzsprung gap (HG) and on the giant branches have been derived in many works (e.g. \citealt{chen2003,chenx2008,pavlovskii2015}). Moreover, \citet{geh2010,geh2015,geh2020} carried out a systematic survey of the thresholds for dynamical timescale mass transfer with the adiabatic mass loss model (see also \citealt{han2020}). They obtained a grid of critical mass ratio for donors with masses of $0.1-100M_\odot$ and from zero-age MS to the tip of asymptotic giant branch (AGB), which can be put into the BPS staudies. 
%\citet{geh2010} studied the problem of mass transfer stability by using the adiabatic mass-loss model with realistic stellar structures. The adiabatic mass-loss model is based on two basic approximations: the response of the donor star on the rapid mass loss is locally adiabatic; the interior of the donor star is in hydrostatic equilibrium. In the subsequent works, \citet{geh2015,geh2020} investigated the mass transfer stability for stars with mass of $0.1-100M_\odot$ from the zero-age MS to the tip of the asymptotic giant branch. They obtained a grid of critical mass ratios for donor stars with different masses and at different evolutionary stages, which can be put into the BPS studies.

In this work, we attempt to investigate the influence of mass transfer stability on DWD populations. To visualize the results, we perform two sets of simulations. In the two models, the critical mass ratios are obtained from the composite polytropic model (hereafter polytropic model) and \textbf{the adiabatic stellar mass-loss model} (hereafter Ge’s model), respectively. This paper is structured as follows. The formation channels of DWDs are introduced in Section \ref{sec:2}, and the model inputs are given in Section \ref{sec:3}. The population synthesis results are presented in Section \ref{sec:4}, and the implications for the observations are addressed in Section \ref{sec:5}. \textbf{In Section \ref{sec:6}, we discuss our results in comparison with the $\gamma-$mechanism, followed by the summary and conclusion in Section \ref{sec:7}}.

%__________________________________________________________________

\section{Formation scenarios of DWDs}
\label{sec:2}
In general, a binary will experience one or two mass transfer phases to produce a DWD \citep{han1998}. The formation of DWDs is summarized as follows for convenience. 
For brevity, we denote the mass transfer phase with RL if it is stable i.e. the mass ratio $q$ (the donor/the loser) is less than $q_{\rm c}$ at the onset of mass transfer,
and with CE if it is dynamically unstable ($q>q_{\rm c}$)
\footnote{\textbf{Accoding to \citet{han1998}, there is one more formation channel which has not been shown here 
i.e. Exposed core + CE, which only works when the tidally enhanced stellar wind has been included. 
In this channel, the envelope of the initially more massive component is lost by the enhanced stellar wind. The core is exposed after all the envelope is lost and becomes a WD. The secondary evolves and fills its Roche lobe during the HG or RGB stage, and the binary enters into the CE phase, leaving a DWD system after the ejection of the CE. 
We have not considered the tidally enhanced stellar winds in our studies.}}.

\begin{enumerate}
\item RL + CE channel: The more massive star evolves first and fills its Roche lobe, transfers mass to the secondary stably, and leaves a WD with an unevolved secondary after this process. The secondary then evolves and fills its Roche lobe in the subsequent evolution, leading to the second mass transfer phase. On this occasion, the mass transfer is dynamically unstable, and the binary enters the CE stage. The DWD is formed after the successful ejection of CE.
\item CE + CE channel: Similar to channel (1), but the first mass transfer phase is unstable. 
%The binary experiences two CE phase before the formation of DWD. 
\item CE + RL channel: The first mass transfer phase is dynamically unstable, and the binary enters into CE evolution and consists of a WD and MS star after the ejection of the CE. The MS star evolves and fills its Roche lobe and transfer material to the WD stably, leaving a DWD after the end of mass transfer.
\item RL + RL channel: The two mass transfer phases are stable in this channel.
\item Single CE: The CE phase happens when both stars are on the RGB or AGB. Here the CE is made up of the envelope of the two stars, and the DWD will be produced after the ejection of the CE. 
\end{enumerate}

The first two channels are the main formation channels of DWDs, as justified by previous works (e.g. \citealt{iben1997,han1998,nelemans2001a}). The CE+RL channel is one of two main channels for the formation of DWDs with ELM WD\footnote{In this work, ELM WD is defined as He WD with mass less than $0.3M_\odot$, as suggested by \citet{lizw2019}.} companions.
%where the parameter spaces that produce ELM WDs are obtained by detailed binary evolution code Modules for Experiments in Stellar Astrophysics (\textsf{MESA}, version 9575; \citealt{paxton2011,paxton2013,paxton2015}), and the calculation methods can be found in \citet{lizw2019}. 
The RL+RL channel will not be considered in this work.
DWDs from this channel have very wide orbits ($\gtrsim 1\;\rm au$; \citealt{korol2022b}), and 
the orbital parameters for such wide DWDs are hard to be determined. %due to the lack of corresponding spectroscopic observations. 
The last channel will also not be taken into account due to the small proportion of DWDs from this channel.
%The single CE channel is incorporated in the CE+CE channel. This does not affect the final results, since the contributions of the single CE channel for DWDs are very small. 
\section{Methods and input parameters}
\label{sec:3}

We employ the rapid binary evolution code \textsf{BSE} \citep{hurley2000,hurley2002} to test the influence of mass transfer stability on the DWD populations. The single star models are based on the analytic formulae that approximate the star evolutions with a wide range of stellar mass and metallicity. In this study, the initial stellar masses are adopted from $0.8M_\odot$ to $10M_\odot$, and the metallicity is set to be 0.02. The important inputs are described as follows. 

\subsection{Stellar wind}
\label{subsec:3.1}

The stellar wind during HG and beyond is adopted from \citet{reimers1975} for low- and intermediate-mass stars, which is,
\begin{eqnarray}
\dot{M}_{\rm R} = 4\times 10^{-13}\eta\frac{R_1}{R_\odot}\frac{L}{L_\odot}\frac{M_\odot}{M_1}M_\odot\rm yr^{-1},
\label{eq:4}
\end{eqnarray}
where $L$ are the radius and luminosity of the star. The dimensionless parameter $\eta$ is limited by the observations in Galactic globular clusters \citep{iben1983}, and is taken to 0.5. The wind loss on the Thermal Pulse-AGB (TP-AGB) stage is based on the prescription of \citep{vassiliadis1993},
\begin{eqnarray}
\log\left(\frac{\dot{M}_{\rm V}}{M_\odot\rm yr^{-1}}\right) &=& -11.4 + \\ \nonumber
 & & 0.0124\left(\frac{P_0}{\rm d}-100\; {\rm max}\left[\frac{M_1}{M_\odot}-2.5,0\right]\right),
\label{eq:5}
\end{eqnarray}
where $P_0$ is the Mira pulsation period given by
\begin{eqnarray}
\log\left(\frac{P_0}{\rm d}\right) = {\rm min}\left(3.3,-2.7-0.9\log\left[\frac{M_1}{M_\odot}+1.94\log\left[\frac{R_1}{R_\odot}\right]\right]\right).
\label{eq:6}
\end{eqnarray}
The wind mass loss is limited by the steady superwind phase with a maximum of $\dot{M}_{\rm V} = 1.36\times 10^{-9}(L/L_\odot)M_\odot\rm yr^{-1}$. 

For the naked helium stars, the wind prescription is given by
\begin{eqnarray}
\dot{M}_{\rm He} = {\rm max} (\dot{M}_{\rm WR},\dot{M}_{\rm R}), 
\label{eq:7}
\end{eqnarray}
where $\dot{M}_{\rm WR}=10^{-13}(L/L_\odot)^{1.5}M_\odot\rm yr^{-1}$ is the wind of Wolf-Rayet stars \citep{hamann1995,hamann1998}. 

%\subsection{Angular momentum loss}
\subsection{\textbf{Orbital changes}}
\label{subsec:3.2}

\textbf{There are several physical processes that affect the orbital separation, e.g. gravitational wave radiation (GWR), magnetic braking, mass loss, wind interaction, and tidal friction. In this work, we consider all of the above processes, and the calculation methods are introduced below. The eccentricity is set to be zero for convenience.}

\subsubsection{\textbf{Gravitational wave radiation}}
\label{subsubsec:3.2.1}

The GWR plays a crucial role for the close binary, and the angular momentum loss due to GWR is given by \citep{landau1975}
\begin{eqnarray}
\dot{J}_{\rm GW} = -\frac{32}{5c^2}\left(\frac{2\pi G}{P_{\rm orb}}\right)^{7/3}\frac{(M_1 M_2)^2}{(M_1+M_2)^{2/3}},
\label{eq:8}
\end{eqnarray}
where $G$ is the gravitational constant, and $c$ is the speed of light, and $P_{\rm orb}$ is the orbital period.

\subsubsection{\textbf{Magnetic braking}}
\label{subsubsec:3.2.2}

The magnetic braking is considered for stars with appreciable convective envelopes, and the angular momentum loss is calculated as \citep{rappaport1983}
\begin{eqnarray}
\dot{J}_{\rm MB} = -5.83\times 10^{-16}\frac{M_{\rm env}}{M_{\rm 1}}\left(\frac{R_{\rm 1}\Omega_{\rm spin}}{R_\odot\rm yr^{-1}}\right)^{\gamma_{\rm MB}}M_\odot R_\odot^2\rm yr^{-2},
\label{eq:9}
\end{eqnarray}
where $\gamma_{\rm MB}=4$, $M_{\rm env}$ is the envelope mass, and $\Omega_{\rm spin}$ is the spin angular velocity.

%\textbf{For DWDs from the RL+CE and CE+RL channels, the binaries experience one stable mass transfer phase. We consider different accretion manners according the types of accretors. For the RL+CE channel, the accretor in the stable mass transfer phase is non-degenerate. We simply take $\beta_{\rm rlof}=0.5$, and the lost material is assumed to remove the specific angular momentum of the accretor\footnote{The specific angular momentum carried from the accretor or donor may have an effect on the binary evolution product. In particularly, the mass transfer stability is affected by the angular momentum loss, as introduced in Section \ref{sec:1}. In Figure \ref{fig:A}, we perform simulations by assuming that the specific angular momentum of the donor is carried away by the lost material. We see that different mass loss manners have limited influences on the final results (see more details in Appendix A.}, as done in previous works (e.g. \citealt{willems2004,claeys2014}). For the CE+RL channel, the WD is formed after the CE phase and the accretor in the stable mass transfer phase is degenerate. As introduced above, this channel is one of the formation channels for the DWDs with ELM WD companions. And the calculations of this part are done with detailed binary evolution code Modules for Experiments in Stellar Astrophysics (\textsf{MESA}, version 9575; \citealt{paxton2011,paxton2013,paxton2015}) in \citep{lizw2019}. In the simulations, the transferred material can be accumulated in the surface of WDs if the mass transfer rate is above the lower limit of the stability burning region of the WDs \citep{hachisu1999,kato2004}. Here the lost material is assumed to take away the specific angular momentum of the WDs. }
%For binary in stable mass transfer phase, we take $\beta_{\rm rlof}$ as the mass transfer efficiency, and the lost material is assumed to remove the specific angular momentum of the accretor\footnote{The modes of mass transfer may have an effect on the binary evolution product. For a compact accretor, e.g. WD or neutron star, the transferred masses can be expelled from the accretor and the lost material is often assumed to carry away the specific angular momentum of the accretor (e.g. \citealt{toonen2012,lizw2019}). On the other hand, if the accretor is a non-degenerate star, the radiation pressure of the accretor is not enough to push the infalling matter away from the system. Then the lost material is often assumed to be ejected by the donor as fast wind and the specific angular momentum of the donor is removed (e.g. \citealt{willems2004}). In this work, the binary may experience two mass transfer phases before the formation of DWD. The accretor may be a non-degenerate star or a WD. For convenience, we assume that the lost material carries away the specific angular momentum of the accretor regardless of the type of accretor. This choice may have limited effects on the results, since for two stars with similar mass, the specific angular momenta for the two stars is comparable in the stable mass transfer phase (if the mass ratio of the binary is very large, the mass transfer may proceed with unstable manner).}. 

\subsubsection{\textbf{stable Roche lobe overflow}}
\label{subsubsec:3.2.3}

{For DWDs from the RL+CE and CE+RL channels, the binaries experience one stable mass transfer phase. Following \citet{woods2011}, we consider the non-conservative mass transfer process and the accretion efficiencies, $\beta_{\rm rlof}$, are adopted with different values according the types of accretors. For the RL+CE channel, the accretor in the stable mass transfer phase is non-degenerate, and $\beta_{\rm rlof}$ is given by \citep{hurley2002}
\begin{eqnarray}
  \beta_{\rm rlof} \equiv \frac{\dot{M}_2}{|\dot{M}_1|}= {\rm min} \left(10\frac{\dot{M}_{\rm KH,2}}{\dot{M}_1},\beta_{\rm max}\right),
  \label{eq:10}
\end{eqnarray}
where $\dot{M}_1 (<0)$ and $\dot{M}_2 (>0)$ are the mass transfer rate and the accretion rate, respectively. $\dot{M}_{\rm KH,2}$ is the thermal timescale mass transfer rate of the accretor, and $\beta_{\rm max}$ is the upper limit of accretion efficiency, which is adopted to be $0.5$ in this work, as suggested by \citet{han1998}. For the CE+RL channel, the WD is formed after the CE phase and the accretor in the stable mass transfer phase is degenerate. This channel is one of the formation channels for the DWDs with ELM WD companions. And the calculations of this part have been done with detailed binary evolution code Modules for Experiments in Stellar Astrophysics (\textsf{MESA}, version 9575; \citealt{paxton2011,paxton2013,paxton2015}) in \citet{lizw2019}. In the simulations, the transferred material can be accumulated in the surface of WDs if the mass transfer rate is above the lower limit of the stability burning region of the WDs \citep{hachisu1999,kato2004}, and then $\beta_{\rm rlof}$ is given.  For both cases, the lost material is assumed to remove the specific angular momentum of the accretor\footnote{\textbf{If other more efficient angular momentum loss mechanisms, e.g. the outflow from the out Lagrangian point or a circumbinary disk, are considered, the orbital separation would skrink faster, then the critical mass ratio is supposed to get smaller. As a result, it may predict that more binaries enter into the CE phase. On the other hand, if the binary experiences stable mass transfer process, the orbital separation would have a larger shrinkage since the non-accreted matter carries away more orbital angular momentum. Then the orbital periods of final DWDs may tend to be shorter, and the latter formed WDs may have smaller masses comparing with our results in the Ge's model.} 
}. The angular momentum loss due to the mass loss can be expressed as 
\begin{eqnarray}
\dot{J}_{\rm ML} = -(1-\beta_{\rm rlof})\dot{M}_1\left(\frac{M_1}{M_1+M_2}\right)^2\frac{2\pi a^2}{P_{\rm orb}},
\label{eq:11}
\end{eqnarray}
where $a$ is the binary separation. 
%In this work, we consider the non-conservation mass transfer as suggested by \citet{woods2012}, and the $\beta_{\rm rlof}$ is set to be 0.5. 

\subsubsection{\textbf{Wind accretion}}
\label{subsubsec:3.2.4}

\textbf{The secondary can accrete some of the wind material as the star orbits through it, the mean accretion rate is estimated as \citep{bondi1944,boffin1988}: }
\begin{eqnarray}
  \dot{M}_{\rm a} = {\rm min}\left(0.5\dot{M}_{\rm W}, -\left(\frac{GM_{\rm 2}}{v^2_{\rm W}}\right)^2\frac{\alpha_{\rm W}}{2a^2}\frac{1}{(1+v^2)^{3/2}}\dot{M}_{\rm W},\right)
  \label{eq:12}
\end{eqnarray}
\textbf{where $\dot{M}_{\rm W}$ is the wind mass loss rate, $v_{\rm W}=\sqrt{0.25GM_{\rm 1}/R_{\rm 1}}$ is the wind velocity of the donor \citep{hurley2002}, $\alpha_{\rm W}$ is the Bondi-Hoyle accretion efficiency parameter and is set to $3/2$ \citep{boffin1988}, $v^2 = v^2_{\rm orb}/v^2_{\rm W}$, $v^2_{\rm orb}=GM/a$, and $M\equiv M_1+M_2$ is the total mass. To be consistent with the accretion in the stable RLOF phase, The upper limit of wind accretion efficiency is also set to be 0.5. The wind material interacts with the binary orbit and leads to the change of the orbital angular momentum, which is given by \citep{hurley2002} 
\begin{eqnarray}
  \dot{J}_{\rm W} = \left(\dot{M}_{\rm W}a_1^2-\frac{M_2}{M_1}\dot{M}_{\rm a}a^2_2\right)\Omega_{\rm orb},
  \label{eq:13}
\end{eqnarray}
where $\dot{M}_{\rm W}$ is the stellar wind calculated in Section 3.1, $a_1^2 = (M_2/M)^2a^2$ and $a_2^2=(M_1/M)^2a^2$. The wind accretion processes may lead to the shrinkage of binary orbit, and this issue is discussed in Appendix \ref{app:A}. } 




\subsubsection{\textbf{Tidal friction}}
\label{subsubsec:3.2.5}

\textbf{
The tidal torque transfers angular momentum between the stellar spin and the orbit, then leads to the orbital changes. The exchange of angular momentum can be expressed as \citep{hurley2002}: 
\begin{eqnarray}
  \triangle J_{\rm orb} = -\dot{J}_{\rm spin} \triangle t, 
  \triangle J_{\rm spin} = \dot{J}_{\rm spin} \triangle t, 
  \label{eq:14}
\end{eqnarray}
where $\dot{J}_{\rm spin}$ is the rate of change of the rotational angular momentum, and for the equilibrium tide with convective damping is given by 
\begin{eqnarray}
  \dot{J}_{\rm spin} = [k'_2(M_1-M_{\rm c})R_1^2+k'_3M_{\rm c}R^2_{\rm c}]\dot{\Omega}_{\rm spin},
  \label{eq:15}
\end{eqnarray}
The constants $k'_2$ and $k'_3$ depends on the internal structure of a star \citep{hurley2000}, and $\dot{\Omega}_{\rm spin}$ is the rate of change of the spin angular frequency, which is given by \citep{hut1981} 
\begin{eqnarray}
  \dot{\Omega}_{\rm spin} = 3\left(\frac{k}{T}\right)_{\rm conv}\frac{q^2}{r^2_{\rm g}}\left(\frac{R_1}{a}\right)^6\Omega_{\rm orb}\left(1-\frac{\Omega_{\rm spin}}{\Omega_{\rm orb}}\right), %check the fns value.
  \label{eq:16}
\end{eqnarray}
for convective damping, where $k$ is the apsidal motion constant, $T$ is the damping time-scale, $q=M_1/M_2$, and $r_g\equiv I/(M_1R_1^2)$ is the radius of gyration with momentum of inetia $I$ \citep{hurley2002}. The change rate of spin angular frequency is positively associated with $(R_1/a)^6$, and the tidal torque will have a non-negligible effect on the orbital evolution for star at the giant stage (RGB or AGB).} 



%We do not consider the effects of spin-orbit coupling and tidal dissipation, and the eccentricity is set to be 0.

\subsection{Common envelope evolution}
\label{subsec:3.3}

Two mass transfer stability criteria are considered in this work. In the first model, the critical mass ratio $q_{\rm c}$ is set to be 3 for donors on the MS, He MS, and in the He-core burning phase, and 4.0 during the HG \citep{hurley2002}. For the donors on the giant branch, $q_{\rm c}$ is adopted from Eq. (\ref{eq:3}). In the second model, $q_{\rm c}$ is derived from \textbf{realistic stellar structures with standard mixing-length convective envelopes}\footnote{\textbf{For mass loss in the superadiabatic surface convection regions, the adiabatic approximation fails. To quantify the possible impact of the superadiabatic mass loss on the thresholds of mass transfer stability, \citet{geh2010} also construct a parallel model of mass-loss sequences but with isentropic envelope. Overall, the model with standard mixing-length convective envelope underestimate the critical mass ratios for stars at the RGB and AGB, where the superadiabatic layer becomes important (see more details in \citealt{geh2010,geh2015,geh2020}). We made a test and found that the isentropic model has a limited effect on our results. For simplicity, we only consider the model with standard mixing-length convective envelope in this work.}}, as done in \citet{geh2010,geh2015,geh2020}. The criteria depend on the treatments of mass and angular momentum loss\footnote{In \citet{geh2020}, only the results of fully conservation case are publicated, the grids and codes of non-conservative cases can be requested via Email to the authors.}. To keep the consistency in this paper, we adopt the case of the non-conservative mass transfer with $\beta_{\rm rlof}=0.5$\footnote{\textbf{The accretion efficiency given in Eq. (\ref{eq:10}) are not a constant. It is a simplified approach that we adopt a flat value of $\beta_{\rm rlof}=0.5$ to derive the critical mass ratios from the adiabatic mass-loss sequences. Nevertheless, we check the accretion efficiencies of the simulated binaries that experience the stable mass transfer phase in the fiducial model (see more details in Section 4), and find that the accretion efficiencies for most binaries are close to 0.5. A high value of $\beta_{\rm rlof}$ inferred from Eq. (\ref{eq:10}) is because the thermal time scale of the accretor is not too much longer than the mass transfer time scale of the donor for most cases (see also \citealt{willems2004}). For simplicity, we adopt the flat value of $\beta_{\rm rlof}=0.5$.}}. If the mass transfer occurs at AGB, we set an upper limit of critical mass ratio of $5$, since the thermal timescale mass transfer at the tip of AGB is comparable with that of the dynamical timescale mass transfer \citep{geh2020}. %\citet{geh2020} obtained the $q_{\rm c}$ in three cases, i.e. fully conservation case of $\beta_{\rm rlof} = 1$, non-conservative case of $\beta_{\rm rlof} = 0.5$, and fully non-conservative case $\beta_{\rm rlof} = 0$. To keep the consistency in this paper, we adopt the case of the non-conservative mass transfer with $\beta_{\rm rlof}=0.5$. 

As the mass ratio at the onset of mass transfer high than $q_{\rm c}$, the binary enters in the CE phase. We adopt the standard energy mechanism to describe the CE ejection process \citep{webbink1984}, in which the orbital energy is released to eject the envelope during the orbit shrinkage. It can be expressed as \citep{webbink1984,livio1988,dekool1990}
\begin{eqnarray}
E_{\rm bind} = \alpha_{\rm ce}(E_{\rm orb,f}-E_{\rm orb,i}),
\label{eq:17}
\end{eqnarray}
where $E_{\rm orb,i}$ and $E_{\rm orb,f}$ are the orbital energy before and after the CE phase, respectively. $\alpha_{\rm CE}$ is the CE efficiency parameter, and $E_{\rm bind}$ is the binding energy, and is defined as
\begin{eqnarray}
E_{\rm bind} = -G\left(\frac{M_1M_{\rm env}}{\lambda R_1}\right),
\label{eq:18}
\end{eqnarray}
where $\lambda$ is the envelope structure parameter, and depends on the relative mass distribution of the envelope. In this work, $\lambda$ is adopted from the results of \citet{dewi2000,claeys2014}. The value of $\lambda$ is in the range of $0.25-0.75$ for HG stars, and in the range of $1.0-2.0$ for GB and AGB stars, and $\lambda=0.5$ for helium stars. 
\textbf{The CE efficiency is a poorly constrained parameter, and the choice of $\alpha_{\rm CE}$ has a large effect on the simulation results. In this work, we mainly focus on the influences of mass transfer stability on the DWD populations. For convenience, we artificially choose a value of $\alpha_{\rm CE}=1$ as the fiducial model to give a detailed investigation. Nevertheless, some other values of $\alpha_{\rm CE}$ in the range of $0.25-3.0$ are also calculated, and the effects of $\alpha_{\rm CE}$ are carefully discussed. }
The accretion during the CE phase is neglected due to its short timescale.

\subsection{Population Synthesis parameters}
\label{subsec:3.4}

We generate $5\times 10^6$ primordial binaries for the Monte Carlo simulation\footnote{\textbf{The number of primordial binaries is dozens of times larger than that in some previous works, e.g. \citet{han1998,nelemans2000}, and it is sufficient to model the DWD populations in the Galaxy. We make a test with sampling $1\times 10^7$ binaries, and the results almost have no change.}}. The main input distributions are introduced below.

\begin{enumerate}
  \item The primary mass, $M_{\rm 1,i}$, is given by the following initial mass function (IMF, \citealt{miller1979,eggleton1989}):
\begin{eqnarray}
  M_{\rm 1,i} = \frac{0.19X}{(1-X)^{0.75}+0.032(1-X)^{0.25}},
\label{eq:19}
\end{eqnarray}
where $X$ is a random number between 0 and 1, which gives the mass ranging from $0.1$ to $100M_\odot$.

\item The secondary mass is given according to the initial mass ratio distribution \citep{mazeh1992}, that is,
\begin{eqnarray}
n(q') = 1,\;\;q'<1,
\label{eq:20}
\end{eqnarray}
where $q'$ is the mass ratio of the primordial binary. 

\item The initial binary separation distribution is given by \citep{han1998}
\begin{eqnarray}
    an(a)=
    \begin{cases}
    0.07(a/a_0)^{1.2},\qquad a\le a_0 \\
    0.07, \qquad \qquad \quad a_0 \le a \le a_1,
    \end{cases}
    \label{eq:21}
\end{eqnarray}
where $a_0=10\;\rm{R}_{\odot}$, $a_1=5.75\times 10^6\;\rm{R}_{\odot}=0.13\;\rm pc$. {This distribution implies that approximately 50 percent of systems are binary systems with orbital periods less than 100 yrs, i.e., the initial binary fraction is assumed to be 50 percent (see also \citealt{han1995}).}

\item The star formation rate is adopted to be $5\;M_\odot\rm yr^{-1}$ within 14 Gyr. It gives the total mass of the Galaxy of $7\times 10^{10}M_\odot$ , which is consistent with the observation estimation \citep{binney2008}.
\end{enumerate}

\section{Binary Population Synthesis Results}
\label{sec:4}

\subsection{Critical mass ratio for the two models}
%The mass transfer stability is determined by the critical mass ratio, as introduced in Section \ref{sec:1}. 
To give an impress on the differences of $q_{\rm c}$ 
between the two models adopted in this work, 
we show values of $q_{\rm c}$ for stars with various masses and in different evolutionary stages in Figure \ref{fig:1}, 
where the left and right panels are for Ge's and polytropic models, respectively. \textbf{Note that the results presented in Figure \ref{fig:1} include all of the simulated binaries, the distributions of the initial binary parameters follows the input parameters in BPS simulations of Section 3.4.} 
We see that, for Ge's model, $q_{\rm c}$ is about $3$ for MS donors, and $4$ for donors during HG stages, consistent with that in the polytropic model. Significant difference appears when the donors are giant stars i.e. the donor is a red giant branch star or an AGB star. The value of $q_{\rm c}$ is less than 1 in most cases for the polytropic model, is in the range of $1-2$ in most cases from Ge's model. It means that the mass transfer tends to be more stable for donors on the RGB and AGB stages in Ge's model. 
By comparing the mass ratio of binary systems and $q_{\rm c}$, we find that about $40.5\%$ of binaries would enter into CE phase in Ge's model, while the number becomes $74.0\%$ for the polytropic model. Besides the DWD populations, the mass transfer stability criterion should also exert a meaningful impact on the post CE binaries, such as WD+MS binary and cataclysmic variables (CVs, e.g. \citealt{zorotovic2010,schreiber2016}), which are worthy of investigating in further studies.  

\begin{figure*}
	\centering
	\includegraphics[width=\textwidth]{revis_fig/qc_value.png}
    \caption{Critical mass ratios for stars with different masses and in different evolutionary stages. The left and right panels are for Ge's and polytropic models, respectively. The black solid lines represent the minimum separation ($q=1$) for which the primary fills its Roche lobe at a certain evolutionary stage, as indicated in the panels. \textbf{A star with mass $\gtrsim 8M_\odot$ has no TP-AGB phase because the CO core will ignite carbon in the AGB and results in the SN explosion \citep{hurley2000}. Note that the results are obtained following the BPS simulations, and all of the simulated binaries are considered. We find about $40.5\%$ and $74.0\%$ binaries would enter into CE phase for Ge's and polytropic models, respectively. ZAMS—zero age main sequence, HG-Hertzsprung gap, RGB-red giant branch, AGB—asymptotic giant branch, TP-AGB—thermal pulse AGB.} A color version of this figure is available online.}
    \label{fig:1}
\end{figure*}



\subsection{Evolution examples to DWDs}
\label{subsec:4.1}

We present two examples to illustrate the influence of mass transfer stability on the formation of DWDs, as shown in Figure \ref{fig:2}, \textbf{where $\alpha_{\rm CE}=1$ for all of the CE ejection phases. }

{\bf Example 1}. The initial binary consists of two MS stars with masses of 3.41$M_\odot$ and 3.06$M_\odot$, respectively, and has a separation of 1367$R_\odot$. The more massive one evolves first and fills its Roche lobe at the AGB stage. At this moment, the star develops a CO core with a mass of $0.78M_\odot$. \textbf{The orbital shrinkage by about $10\%$ (from $1367R_\odot$ to $1268R_\odot$) is mainly caused by tidal friction. As shown in Eqs. (\ref{eq:14}-\ref{eq:16}), the change of orbital angular momentum is positively associated with $(R_1/a)^6$. Even though the binary has a large separation, the star radius at the tip of AGB is larger than $400R_\odot$, then the value of $R/a$ is about $\sim 0.3-0.4$. The tidal torque would exert a non-negligible effect on the orbital evolution. The result is consistent with that in \citet{tauris2001}, who also found a $\sim 10\%$ orbital shrinkage for the pre-RLOF spin-orbit couplings in low-mass X-ray binaries.}
\textbf{According to the polytropic model, $q_{\rm c}=0.79$, the mass transfer thus is supposed to be unstable and the binary enters into the CE phase}. After the ejection of CE, the binary encompasses a CO WD and an evolved MS star with an orbital separation of 81.48$R_\odot$. \textbf{The binary subsequently enters into the second CE phase, resulting in the formation of DWD finally}. The WD formed later has a mass of 0.46$M_\odot$, significantly less than that of the first formed WD. 
\textbf{The reason is that after the first phase of CE ejection, the orbital period is very short and the secondary cannot contain a large core before the onset of the second mass transfer phase consequently.} 

\textbf{Based on Ge's model, $q_{\rm c}=2.09$ in the first mass transfer phase, and the binary thus experiences stable RLOF.} Different from that of the CE phase, the binary orbit would not shrink dramatically at the end of this mass transfer phase, and the secondary could accrete a part of the material from the donor. The secondary would have a large core mass at the onset of the second CE process and a DWD is produced after the subsequent CE ejection process. Besides, the separation of the DWD produced in this way is relatively wider than that of the polytropic model. \textbf{Here the orbital shrinkage during the stable RLOF phase is mainly caused by the wind accretion processes. The detailed discussions about orbital evolution due to the wind-fed mass transfer are given in appendix \ref{app:A}}.  
From this example, we see that the new mass transfer stability would have significant effects on the masses and binary orbital separations of DWDs.

\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{revis_fig/Ge_r1.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{revis_fig/Ge_r2.png}
	\end{minipage}
	\caption{Examples for the formation of DWDs from different mass transfer stability criteria ($\alpha_{\rm CE}=1$). The left panel shows that the DWDs produced from different models have different binary parameters. In the right panel, the DWD is formed in Ge's model, while the binary merges in the polytropic model (see more details in the text). MS—main sequence, AGB—asymptotic giant branch, CE—common envelope, HG—Hertzsprung gap, WD—white dwarf.}
    \label{fig:2}
\end{figure*}

{\bf Example 2}. \textbf{The binary has two MS components with masses of $3.68M_\odot$ and $2.37M_\odot$, and initial orbital separation of $56.50R_\odot$. The more massive one fills its Roche lobe close to the end of HG. The mass transfer at the beginning is stable since the critical mass ratio of a HG star for both models is very large (about $4$, as shown in Figure \ref{fig:1}). However, when about $0.4M_\odot$ material is lost, the donor climbs upward along the giant branch in the later evolutionary phase due to the residue hydrogen-rich envelope. At this moment, the binary encompasses a donor of $3.29M_\odot$ and an accretor of $3.49M_\odot$ (this epoch is not shown in the plot for clarity). For the polytropic model, the binary would enter into the CE phase on account of the relatively small $q_{\rm c}$ in the RGB (about $0.76$). The orbital energy is not enough to eject the CE (with $\lambda\simeq 1.6$) and the binary merge into a single star. In contrast, Ge's model gives a prediction that the mass transfer is still stable this time ($q_{\rm c} \simeq 1.2$) and a DWD is produced finally. It suggests that more DWDs would be produced by adopting Ge's model.}  

\subsection{The progenitors}
\label{subsec:4.2}

In this section, we give a discussion about the progenitor evolution of the DWD populations. The number density distributions of the initial primary mass (initial more massive one) and initial separation that form DWDs in the current epoch are shown in Figure \ref{fig:3}, where the left and right panels are for Ge's and polytropic models, respectively. In the polytropic model, the density distribution is mainly divided into two parts, one is below the RGB line, the other is above the early-AGB (E-AGB) line. For the first part, most primary stars start mass transfer during HG stage, and the first mass transfer phase is stable due to the radiative envelopes of the primary stars. Eventually, most DWDs from this part are produced by the RL+CE channel. For the part above the E-AGB, the first mass transfer phase are almost \textbf{always} unstable, and the final DWDs are mainly produced by the CE+CE channel. However, a small fraction of the E-AGB part could also produce DWDs from the RL+CE channel due to relatively large $q_{\rm c}$ at the tip of AGB and low primary masses resulting from the non-negligible effect of stellar wind on the AGB stage. 

\begin{figure*}
		\centering
		\includegraphics[width=\textwidth]{revis_fig/progenitor.png}
        \caption{The distribution of the initial primary mass (initial massive one) and binary separation \textbf{of binaries that produced DWDs}. The left and right panels are for Ge's and polytropic models, respectively. The dotted lines represent the minimum separation ($q = 1$) for which the primary fills its Roche lobe at a certain evolutionary stage, as indicated in the panels. \textbf{ZAMS—zero age main sequence, HG-Hertzsprung gap, RGB-red giant branch, AGB—asymptotic giant branch, TP-AGB—thermal pulse AGB.}}
    \label{fig:3}
\end{figure*}

For Ge's model, the progenitors are also divided into two parts, and \textbf{the figure makes it clear that many more DWDs are produced in the Ge's model in comparison to the polytropic model.} Meanwhile, \textbf{the first mass transfer phase proceeds on a stable way for most stars filling their Roche lobes on the giant branches.} We find that more than $96\%$ binaries that form DWDs would experience a stable RLOF process in this mass transfer phase. We also note that many stars that start mass transfer in the HG stage can produce DWDs eventually in Ge's model. \textbf{These binaries follow similar physical processes as described in Example 2 of Figure \ref{fig:2}, i.e. the binaries enter into the CE phase after a short phase of stable mass transfer in the polytropic model, while the mass transfer would be always stable for the Ge's model, leaving binaries with relatively long orbital periods at the termination of this mass transfer phase.}
 %xxx
%the specific formation channels for DWDs will be addressed in the following sections.

\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/p1mt_ge_new.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/p1mt_com_new.png}
	\end{minipage}
    \caption{\textbf{The properties of the period change after the first stable mass transfer phase. The period change distributions for binaries that produced DWD in the current Galaxy is shown in the black histogram. This distribution is weighted by DWD merger timescale $\tau_{\rm DWD}$, i.e. the influences of the orbital periods of the final DWDs are considered. The grey ones are not weighted by $\tau_{\rm DWD}$. The corresponding cumulative distributions are shown in red solid and grey dashed lines, respectively. The left and right panels are for Ge's and polytropic models, respectively. $P_{\rm 1,mt}$ means the orbital period after the termination of the first mass transfer phase, and $P_{\rm i}$ is the initial orbital period of primordial binary. For binaries after the CE phase, the period changes of $P_{\rm 1,mt}/P_{\rm i}$ is less than 0.05, which are not shown for clarity. See more details in the text. }}
    \label{fig:4}
\end{figure*}

\subsection{Properties after the first mass transfer phase}
\label{subsec:4.3}

\textbf{The change of orbital period after the first mass transfer phase is important to understand the subsequent evolution of a binary. Figure \ref{fig:4} shows the orbital periods $P_{\rm 1,mt}$ (related to initial periods of $P_{\rm i}$) of the DWD progenitors after the first mass transfer phase, where the left and right panels are for Ge's model and for the polytropic model, respectively. For a better understand of the properties of the period change distribution, the results without being weighted by DWD merger timescale, $\tau_{\rm DWD}$, are also shown for comparison. Binaries experiencing the CE processes would lead to a large orbit shrinkage with $P_{\rm 1,mt}/P_{\rm i}<0.05$ in general, which are not presented for clarity. }

\textbf{During the stable RLOF phase, the change of the orbital period is mainly determined by the mass loss and wind accretion process. If the mass transfer occurs at the tip of AGB, the mass loss due to the wind dominants the orbital evolution. The wind accretion processes may lead to the shrinkage of orbital separation. In Appendix \ref{app:A}, we give a brief discussion about the effect of wind accretion on the orbit. In Figure \ref{fig:3}, we see that many systems enter the mass transfer stage at the tip of AGB in both models, the shrinkage of the orbit due to wind accretion eventually results in the peak around $P_{\rm 1,mt}/P_{\rm i}=0.7-0.8$. For a star filling the Roche lobe below the AGB, the mass loss due to the wind is generally weaker than that of the stable mass transfer. Then the orbital evolution of a binary is mainly determined by the stable RLOF. If the mass ratio of an initial binary is around $1-2$, the binary generally has a widen orbit after the stable mass transfer phase, as also shown in \citet{woods2012}. } 

\textbf{For the results without being weighted by $\tau_{\rm DWD}$ (grey lines), most of the binaries have widen orbits ($P_{\rm 1,mt}/P_{\rm i}>1$) for both models ($\sim 90\%$ for Ge's model and $\sim 70 \%$ for Polytropic model). However, many binaries with $P_{\rm 1,mt}/P_{\rm i}>1$ would produce DWDs with very short orbital periods. Therefore, after the effects of $\tau_{\rm DWD}$ are taken into account, the proportion of the binaries that produce DWDs merging within Hubble timescale decreases a lot, as shown in the black histograms and red lines. Since much more binaries experiences the stable mass transfer phase at the giant stage in Ge's model, the fraction of binaries with $P_{\rm 1,mt}/P_{\rm i}>1$ is larger than that in the polytropic model. Besides, we note that there are some binaries with $P_{\rm 1,mt}/P_{\rm i}<0.5$ for both models. These binaries have relatively large mass ratio (about 4), and the donors fill the Roche lobe at the HG stage. The orbital separations during the stable mass transfer phase tend to shrink since the massive components lose material \citep{tauris2006,postnov2014}.}
%initially shrinks when the more massive on loses masses, and then the orbit widens due to the mass ratio reversal. The case of non-conservative accretion obeys a similar way, but , most of the binaries would experience the mass ratio reverse event,  The general trend of the orbital change caused by the stable RLOF is that the mass transfer from massive one to the low-mass one would lead to the shrinkage of }

%As discussed above, the main difference between the two models is that most DWDs are from the RL+CE channel based on Ge's model, while a significant part of DWDs are from the CE+CE channel on the polytropic model. To give an impress on this, we show orbital periods $P_{\rm 1,mt}$ (related to initial periods of $P_{\rm i}$) of the progenitors after the first mass transfer phase in Figure \ref{fig:3}, where the left and right panels are for Ge's model and for the polytropic model, respectively. For binaries experience the CE processes, the orbital period decreases greatly, and $P_{\rm 1,mt}/P_{\rm i}<0.05$ for most cases. For binaries that experience stable Roche lobe overflow (RLOF), the period change is relatively moderate, and the increase (or decrease) of periods is determined by mass transfer rate, orbital angular momentum loss, and mass ratio \citep{postnov2014}. We clearly see that, based on Ge's model, the mass transfer tends to be stable for giant donors - more than $96\%$ of the DWD progenitors experience stable RLOF for the first mass transfer phase. For the case of the polytropic model, however, about half of the progenitors go through the CE evolution this time.
%There are some binaries with $P_{\rm 1,mt}/P_{\rm i}$ in the range of $0.1-0.5$ for both models, as shown in the insets of Figure \ref{fig:4}. We find that these binaries have relatively large mass ratio (around $4$), and the donors fill the Roche lobe at the HG stage. The orbital separations during the stable mass transfer phase tend to shrink since the massive components lose material \citep{postnov2014}. 


%We clearly see that, based on Ge's model, the mass transfer tends to be stable for giant donors - more than $97\%$ of the DWD progenitors experience stable RL overflow for the first mass transfer phase. 
%For the case of the polytropic model, however, about half of the progenitors go through the CE evolution this time. 
%There are some binaries with $P_{\rm 1,mt}/P_{\rm i}$ in the range of $0.1-0.5$ from Ge’s model. We checked these binaries and found that the initial mass ratios of these samples are 1 (How much ? is larger than 5 or 10?). 
%These binaries are indisputable to enter into the CE phase in the polytropic model. However, in Ge’s model, they experience the stable RLOF, and the orbital separations tend to shrink since the massive components lose material \citep{postnov2014}. 

\subsection{Birthrate and Number}
\label{subsec:4.4}

\begin{table*}
  \caption{Statistical properties of DWDs with different $\alpha_{\rm CE}$ in the Galaxy.}
  \label{tab:1}
\centering
\begin{tabular}{lcccccccccc}
\hline\hline
& $N_{\rm sim}$ & $N_{\rm Gal}$ & $f_{\rm RL+CE}$ & $f_{\rm CE+CE}$ & $f_{\rm CE+RL}$ & $\nu$ & $N_{g\rm <21}$ & $\rho$ & $N_{<60\;\rm min}$ & $N_{\rm LISA}$\\
& & $\times 10^8$ & & & & $\rm yr^{-1}$ & & $\rm kpc^{-3}$ & &\\
\hline
$\alpha_{\rm CE}=0.25$&&&&& \\ 
Pol model & 12156 & $0.76$ &$79.1\%$ &$0.2\%$ & $20.7\%$& 0.009 & $1.08\times 10^5$ & 939.1 & $0.22\times 10^5$ & $1452$\\
Ge's model & 60025 & $3.53$ & $98.59\%$ & $0.04\%$ & $1.37\%$& 0.042 & $5.05\times 10^4 $ & 439.1 & $2.55\times 10^5$ & 14098\\ %sss
\hline
$\alpha_{\rm CE}=0.5$&&&&& \\ 
Pol model & 23010 & 0.83 &$75.8\%$ &$5.7\%$ & $18.5\%$& 0.016 & $1.29\times 10^5$& 1121.7 & $2.21\times 10^5$ & 11096\\
Ge's model & 71714 & $4.34$ & $96.80\%$ & $0.05\%$ & $3.15\%$& 0.051 & $9.81\times 10^4$& 853.0 & $2.46\times 10^5$ & 12940\\ %sss
\hline
$\alpha_{\rm CE}=0.75$&&&&& \\ 
Pol model & 42890 & $1.26$ &$71.43\%$ &$15.71\%$ & $12.86\%$& 0.030 & $1.93\times 10^5$ & 1678.3 & $6.43\times 10^5$ & 25427\\
Ge's model & 87035 & $4.55$ &$96.63\%$ &$0.16\%$ & $3.21\%$& 0.060 & $1.34\times 10^5$ & 1165.2 & $4.03\times 10^5$ & 19504\\
\hline
$\alpha_{\rm CE}=1.0$&&&&& \\ 
Pol model & 58789& $1.27$ &$49.8\%$ &$38.3\%$ & $11.9\%$& 0.041 & $3.08\times 10^5$ & 2678.3 & $1.04\times 10^6$ & 36487\\
Ge's model & 95045 &  $4.70$ & $96.4\%$ & $0.6\%$ & $3.0\%$& 0.067 & $1.55\times 10^5$ & 1347.8 & $7.16\times 10^5$ & 27137\\  %sss
\hline %4.82e8 gamma=-1
$\alpha_{\rm CE}=1.25$&&&&& \\ 
Pol model & 72021 & $1.74$ &$39.10\%$ &$52.61\%$ & $8.29\%$& 0.050 & $4.03\times 10^5$ & $3504.3$ & $1.4\times 10^6$ & 42479\\
Ge's model & 103222 & $4.96$ & $95.95\%$ & $1.32\%$ & $2.73\%$& 0.072 & $1.47\times 10^5$ & 1278.3 &$9.8\times10^{5}$ & 31147\\ %sss
\hline
$\alpha_{\rm CE}=1.5$&&&&& \\ 
Pol model & 81155 & $2.07$ &$33.0\%$ &$62.7\%$ & $4.3\%$& 0.057 & $4.87\times 10^5$ &4234.8 & $1.70\times 10^6$ & $45384$ \\
Ge's model & 109009 &  $5.11$ & $96.0\%$ & $1.7\%$ & $2.3\%$& 0.077 & $1.59\times 10^5$ & 1382.6 & $1.34\times 10^6$ & 37003\\ %sss
\hline
$\alpha_{\rm CE}=1.75$&&&&& \\ 
Pol model & 89422 & $2.60$ &$29.47\%$ &$67.73\%$ & $2.80\%$& 0.063 & $5.91\times 10^{5}$ & 5139.1 & $1.92\times 10^6$ & $49010$ \\
Ge's model & 112830 & $5.39$ & $95.15\%$ & $3.60\%$ & $1.25\%$& 0.079 & $1.99\times 10^5$& 1730.4 & $1.58\times 10^6$ & 41173\\ %sss
\hline
$\alpha_{\rm CE}=2.0$&&&&& \\ 
Pol model & 95738 & $3.13$ &$27.60\%$ &$70.43\%$ & $1.97\%$& 0.067 & $6.99\times 10^5$ & 6078.3 & $2.04\times 10^{6}$ & 49632\\
Ge's model & 116307 & $5.75$ & $93.91\%$ & $5.17\%$ & $0.92\%$& 0.082 & $2.44\times 10^5$ & $2121.7$ & $1.73\times 10^6$ & 43255\\ %sss
\hline

$\alpha_{\rm CE}=2.25$&&&&& \\ 
Pol model & 101575 & $3.66$ &$26.60\%$ &$71.57\%$ & $1.83\%$& 0.071 & $8.03\times 10^5$ &6982.6 & $2.14\times 10^6$ & 49679 \\
Ge's model & 119860 & $6.21$ & $92.43\%$ & $6.70\%$ & $0.87\%$& 0.084 & $3.00\times 10^5$ &2608.7 & $1.82\times 10^6$ & 43521\\ %sss
\hline

$\alpha_{\rm CE}=2.5$&&&&& \\ 
Pol model & 106727 & $4.18$ &$26.66\%$ &$71.66\%$ & $1.68\%$& 0.075 & $8.98\times 10^{5}$ &7808.7 & $2.17\times 10^6$ & 48720\\
Ge's model & 123088 & $6.70$ & $90.94\%$ & $8.24\%$ & $0.82\%$& 0.086 & $3.54\times 10^5$ & 3078.3 & $1.84\times 10^6$ & 43006\\ %sss
\hline

$\alpha_{\rm CE}=2.75$&&&&& \\ 
Pol model & 110871& $4.66$ &$27.30\%$ &$71.21\%$ & $1.49\%$& 0.078 & $1.00\times10^6$ & 8695.7 & $2.17\times 10^6$ & 47370\\
Ge's model & 125615 & $7.54$ & $89.73\%$ & $9.55\%$ & $0.72\%$& 0.088 & $4.08\times 10^5$ & 3547.8 & $1.81\times 10^6$ & 47936\\ %sss
\hline

$\alpha_{\rm CE}=3.0$&&&&& \\ 
Pol model & 114485 & $5.12$ &$28.23\%$ &$70.44\%$ & $1.33\%$& 0.080 & $1.10\times 10^6$ & 9565.2& $2.14\times 10^6$ & 45498\\
Ge's model & 127869 & $7.60$ & $88.68\%$ & $10.68\%$ & $0.64\%$& 0.090 & $4.5\times 10^5$ & 3913.0 & $1.71\times 10^6$ & 46312\\ %sss
\hline
\hline
%$\alpha_{\rm CE}=2.0$&&&&& \\ 
%polytropic model &$3.11$ &$27.3\%$ &$70.7\%$ & $2.0\%$& 0.067 \\
%Ge's model & $5.81$ & $88.8\%$ & $10.3\%$ & $0.9\%$& 0.081 \\
%\hline
\end{tabular}
\tablefoot{\textbf{$N_{\rm sim}$ is the total number of DWDs from $5\times 6$ primordial binaries. $N_{\rm Gal}$ is the total number of DWDs in the current Galaxy. $f$ means the percentage of the number of DWDs from the corresponding channels. $\nu$ is the DWD birth rate. $N_{\rm g<21}$ is the total number of magnitude-limit samples in the simulations. $\rho \equiv N_{\rm g<21}/V_{\rm eff}$ is the space density (see Section 5.1). $N_{\rm <60\;\rm min}$ is the number of DWDs with orbital periods $<60\;\rm min$. $M_{\rm LISA}$ is the number of LISA detectable sources (see Section 5.4). }
}
\end{table*}


%%%\begin{table}
%%%\caption{Statistical properties of DWDs at present.}
%%%\centering
%%%\begin{tabular}{lccccc}
%%%\hline\hline
%%% & Total & $f_{\rm RL+CE}$ & $f_{\rm CE+CE}$ & $f_{\rm CE+RL}$ & $\nu$ \\
%%% &$\times 10^8$ & & & & $\rm yr^{-1}$\\
%%%\hline
%%%$\alpha_{\rm CE}=0.25$&&&&& \\ 
%%%Pol model &$0.76$ &$79.1\%$ &$0.2\%$ & $20.7\%$& 0.009 \\
%%%Ge's model & $3.53$ & $98.59\%$ & $0.04\%$ & $1.37\%$& 0.042 \\ %sss
%%%\hline
%%%$\alpha_{\rm CE}=0.5$&&&&& \\ 
%%%Pol model &0.83 &$75.8\%$ &$5.7\%$ & $18.5\%$& 0.016 \\
%%%Ge's model & $4.34$ & $96.80\%$ & $0.05\%$ & $3.15\%$& 0.051 \\ %sss
%%%\hline
%%%$\alpha_{\rm CE}=1.0$&&&&& \\ 
%%%Pol model &$1.27$ &$49.8\%$ &$38.3\%$ & $11.9\%$& 0.041 \\
%%%Ge's model & $4.70$ & $96.4\%$ & $0.6\%$ & $3.0\%$& 0.067 \\  %sss
%%%\hline %4.82e8 gamma=-1
%%%$\alpha_{\rm CE}=1.5$&&&&& \\ 
%%%Pol model &$2.07$ &$33.0\%$ &$62.7\%$ & $4.3\%$& 0.057 \\
%%%Ge's model & $5.11$ & $96.0\%$ & $1.7\%$ & $2.3\%$& 0.077 \\ %sss
%%%\hline
%%%%$\alpha_{\rm CE}=2.0$&&&&& \\ 
%%%%polytropic model &$3.11$ &$27.3\%$ &$70.7\%$ & $2.0\%$& 0.067 \\
%%%%Ge's model & $5.81$ & $88.8\%$ & $10.3\%$ & $0.9\%$& 0.081 \\
%%%%\hline
%%%\end{tabular}
%%%\tablefoot{$\nu =$ birth rate, and $f$ means the percentage of the number of DWDs from the corresponding channels.\textbf{The full version of this table with $\alpha_{\rm CE}$ from $0.25$ to $3.0$ is given in appendix Table \ref{tab:C1}.}
%%%}
%%%\label{tab:1}
%%%\end{table}

The statistical results of DWD populations are shown in Table \ref{tab:1}, where the total number, the percentage contribution of each evolutionary channel to the total number, and the birth rate are listed. For both models, the total numbers and percentage of CE+CE channel increase with the CE efficiencies. \textbf{However, it should be noted that the CE+CE channel is always subdominant in the Ge's model regardless of $\alpha_{\rm CE}$. } For the case of $\alpha_{\rm CE} = 1$, about $96.4\%$ of DWDs are from the RL+CE channel in Ge’s model, while the number becomes $49.8\%$ for the polytropic model. As expected, the total number of DWDs in Ge’s model is much larger than (about 4 times) that of the polytropic model, since many objects, which can produce DWDs from the RL+CE channel based on Ge's model, may merge into single stars during the first CE evolution based on the polytropic model (see example 2 in Section \ref{subsec:4.1}). \textbf{The characteristics of DWDs in the two models, such as the DWD mass distributions and the orbital period distributions, will be addressed in the following sections.}

%!\begin{figure*}
%!	\begin{minipage}[t]{0.5\textwidth}
%!		\centering
%!		\includegraphics[width=\textwidth]{revis_fig/m1m2_ge.png}
%!	\end{minipage}
%!	\begin{minipage}[t]{0.5\textwidth}
%!		\centering
%!		\includegraphics[width=\textwidth]{revis_fig/m1m2_com.png}
%!	\end{minipage}
%!    \caption{The number density distribution of DWD masses, where $M_{\rm y}$ and $M_{\rm o}$ represent the mass of \textbf{the younger and older (the later and former formed)} WDs, respectively. The left and right panels are for Ge's and polytropic model, respectively. Note that the scale of the color bar is different for the two models.}
%!    \label{fig:5}
%!\end{figure*}

\subsection{Properties of DWD populations}
\label{subsec:4.5}


%!\begin{figure}
%!	\centering
%!	\includegraphics[width=\columnwidth]{./revis_fig/q_hist.png}
%!	\caption{The mass ratio distribution for the DWDs, where the Ge's and polytropic models are shown in black solid and red dashed lines, respectively.}
%!    \label{fig:6}
%!\end{figure}
%!
%!\begin{figure*}
%!	\begin{minipage}[t]{0.5\textwidth}
%!		\centering
%!		\includegraphics[width=\textwidth]{./revis_fig/p_hist_ge_1.png}
%!	\end{minipage}
%!	\begin{minipage}[t]{0.5\textwidth}
%!		\centering
%!		\includegraphics[width=\textwidth]{./revis_fig/p_hist_com_1.png}
%!	\end{minipage}
%!	\caption{The orbital period distribution with different formation channels. The left and right panels are for Ge's and polytropic model, respectively. The CE+CE, RL+CE and CE+RL channels are shown in grey, red, and green lines, respectively. Note that the scale of vertical axis is different for the two panels.}
%!    \label{fig:7}
%!\end{figure*}

The DWD is produced after the second mass transfer phase. As introduced in Section \ref{sec:2}, we mainly consider three evolution channels for the DWDs, i.e. RL + CE channel, CE+CE channel, and CE + RL channel. The CE+RL channel is one of two formation channels of DWDs with ELM WD companions and will be discussed in Section \ref{sec:5}. For the first two channels, the main difference is the first mass transfer phase. If the first mass transfer phase is stable, the less evolved secondary could increase its mass by accreting some material from the donor and would have large core mass due to relatively long orbital periods. The WD born from the secondary then may have a relatively large mass. On the other hand, if the DWD is produced from the CE+CE channel, the mass of the latter-born WD should be less than that of the firstborn one. \textbf{In the following, we give a detailed investigation about the properties of DWD populations. Note the DWD populations refer in particular to the DWD populations in the current Galaxy, unless otherwise stated.} 

\subsubsection{Mass distributions}

The DWD mass distributions for several selected values of $\alpha_{\rm CE}$ in the Ge's model are shown in Figure \ref{5}. With the increase of $\alpha_{\rm CE}$, the total number of DWDs in the Galaxy changes little, as also shown in Table \ref{tab:1}. Moreover, the mass distributions for DWDs show similar statistical properties, i.e. both the younger WD mass ($M_{\rm y}$) and the older WD mass ($M_{\rm o}$) have peak values around $0.6M_\odot$. It suggests that the results in Ge's model are largely insensitive to the assumed $\alpha_{\rm CE}$. For the polytropic model, as shown in Figure \ref{fig:6}, the $\alpha_{\rm CE}$ becomes a determined parameter of the DWD populations. For $\alpha_{\rm CE}\lesssim 0.5$, the RL+CE channel is the dominant formation channel of DWDs, similar as that in Ge's model. For $\alpha_{\rm CE}\gtrsim 1$, the CE+CE channel becomes the dominant channel of DWDs. We see that there are two peaks, $\sim0.25M_\odot$ and $\sim 0.6M_\odot$, respectively, for $M_{\rm y}$ in the polytropic model. The peak of $\sim 0.25M_\odot$ is attributed to the ELM WDs, which are mainly produced from CE+RL channel for $\alpha_{\rm CE}\lesssim 0.5$ and from CE+CE channel for $\alpha_{\rm CE}\gtrsim 1$. For a same value of $\alpha_{\rm CE}$, we see that the peak values of $M_{\rm o}$ for the two models are similar (around $0.6M_\odot$), but it is obvious that the $M_{\rm o}$ from Ge's model is averagely larger than that of the polytropic model, e.g. for the fiducial model of $\alpha_{\rm CE}=1$, the mean and median values of $M_{\rm o}$ are $0.74M_\odot$ and $0.70M_\odot$ for Ge's model, respectively, and $0.53M_\odot$ and $0.54M_\odot$ for the polytropic model, respectively. This could be understood as follows. For the CE process, \textbf{the core mass does not increase due to the short timescale of the CE ejection processes, then the WD mass is mainly determined by the position of its progenitor on the giant branches and the distribution of $M_{\rm o}$ is only related to initial parameters of binary populations (e.g initial mass function and orbital period distribution).} \textbf{However, there is a long time for the core to grow in mass if the mass transfer is stable}. So for the RL process, the mass of the produced WD ($M_{\rm o}$) has also been affected by the detailed mass transfer process except for initial parameters, and should be larger than that from the CE process in general. 
%Figure \ref{fig:5} shows mass distributions of both components based on the two models. For Ge’s model, both the younger WD mass ($M_{\rm y}$) and the older WD mass ($M_{\rm o}$) have peak values around $0.6M_\odot$. For the polytropic model, however, there are two peaks, $\sim 0.25M_\odot$ and $\sim 0.6M_\odot$, respectively, for $M_{\rm y}$. The peak of $\sim 0.25M_\odot$ is mainly attributed to the CE+CE channel, as shown in the upper panel of Figure \ref{fig:D2}, where the DWD mass distribution for the CE+CE channel is presented. The peak values of $M_{\rm o}$ for the two models are similar (around $0.6M_\odot$), but it is obvious that the $M_{\rm o}$ from Ge’s model is averagely larger than that of the polytropic model i.e. the mean and median values of $M_{\rm o}$ are $0.74M_\odot$ and 0.70$M_\odot$, respectively, for Ge's model, and $0.53M_\odot$ and 0.54$M_\odot$, respectively, for the polytropic model. This could be understood as follows. For the CE process, \textbf{the core mass does not increase due to the short timescale of the CE ejection processes, then the WD mass is mainly determined by the position of its progenitor on the giant branches and the distribution of $M_{\rm o}$ is only related to initial parameters of binary populations (e.g initial mass function and orbital period distribution).} \textbf{However, there is a long time for the core to grow in mass if the mass transfer is stable}. So for the RL process, the mass of the produced WD ($M_{\rm o}$) has also been affected by the detailed mass transfer process except for initial parameters, and should be larger than that from the CE process in general. 

\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/alpha025_m1_m2_ge.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/alpha050_m1_m2_ge.png}
	\end{minipage}
    \\
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/m1m2_ge.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/alpha150_m1_m2_ge.png}
	\end{minipage}
    \caption{\textbf{The number density distribution of DWD masses with selected values of $\alpha_{\rm CE}$ in Ge's model, where $M_{\rm y}$ and $M_{\rm o}$ represent the mass of the younger and older (the later and former formed) WDs, respectively. The histograms of $\alpha_{\rm CE} = 1$ are also shown in other panels for comparisons.} 
}
    \label{fig:5}
\end{figure*}

\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/alpha025_m1_m2_com.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/alpha050_m1_m2_com.png}
	\end{minipage}
    \\
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/m1m2_com.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/alpha150_m1_m2_com.png}
	\end{minipage}
    \caption{Similar as Figure \ref{fig:5} but for the polytropic model. Note that the scale of the color bars is different from Figure \ref{fig:5}.}
    \label{fig:6}
\end{figure*}


\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/q_hist_alpha_ge.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/q_hist_alpha_com.png}
	\end{minipage}
    \caption{\textbf{The mass ratio distribution for DWDs with selected values of $\alpha_{\rm CE}$, the left and right panels are for Ge's and polytropic models, respectively.}
    }
    \label{fig:7}
\end{figure*}


\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/p_hist_ge_alpha.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/p_hist_ge_1.png}
	\end{minipage}
    \\
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/p_hist_com_alpha.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/p_hist_com_1.png}
	\end{minipage}
	\caption{The orbital period distribution with different formation channels. The left and right panels are for Ge's and polytropic model, respectively. The CE+CE, RL+CE and CE+RL channels are shown in grey, red, and green lines, respectively. Note that the scale of vertical axis is different for the two panels.}
    \label{fig:8}
\end{figure*}


%Figure \ref{fig:5} shows mass distributions of both components based on the two models. For Ge’s model, both the younger WD mass ($M_{\rm y}$) and the older WD mass ($M_{\rm o}$) have peak values around $0.6M_\odot$. For the polytropic model, however, there are two peaks, $\sim 0.25M_\odot$ and $\sim 0.6M_\odot$, respectively, for $M_{\rm y}$. The peak of $\sim 0.25M_\odot$ is mainly attributed to the CE+CE channel, as shown in the upper panel of Figure \ref{fig:D2}, where the DWD mass distribution for the CE+CE channel is presented. The peak values of $M_{\rm o}$ for the two models are similar (around $0.6M_\odot$), but it is obvious that the $M_{\rm o}$ from Ge’s model is averagely larger than that of the polytropic model i.e. the mean and median values of $M_{\rm o}$ are $0.74M_\odot$ and 0.70$M_\odot$, respectively, for Ge's model, and $0.53M_\odot$ and 0.54$M_\odot$, respectively, for the polytropic model. This could be understood as follows. For the CE process, \textbf{the core mass does not increase due to the short timescale of the CE ejection processes, then the WD mass is mainly determined by the position of its progenitor on the giant branches and the distribution of $M_{\rm o}$ is only related to initial parameters of binary populations (e.g initial mass function and orbital period distribution).} \textbf{However, there is a long time for the core to grow in mass if the mass transfer is stable}. So for the RL process, the mass of the produced WD ($M_{\rm o}$) has also been affected by the detailed mass transfer process except for initial parameters, and should be larger than that from the CE process in general. 

%The reason is that the core mass can grow a bit if the mass transfer is in a stable manner.
\subsubsection{Mass ratio distributions}

\textbf{The mass ratio distributions for selected values of $\alpha_{\rm CE}$ are presented in Figure \ref{fig:7}, where the left and right panels are for the Ge's and polytropic models, respectively.} For Ge's model, we see a main peak of $q$ around $1.0$ and a minor peak around 0.25 \textbf{regardless of the $\alpha_{\rm CE}$ value}. The former is for those from the RL+CE channel, while the latter is for the DWDs with ELM WDs, \textbf{which are mainly produced from the CE+RL channel}. However, the third peak (0.4-0.6) appears for the polytropic model ($\alpha_{\rm CE}\gtrsim 0.5$), which is for the products from the CE+CE channel. \textbf{And the contributions of CE+CE channel become increasingly important towards large values of $\alpha_{\rm CE}$.} The fact that the two WDs have comparable masses is a typical property for DWDs from the RL+CE channel, and can be understood from an analytical estimation. For donor stars with degenerate cores, i.e He cores with primary's mass initially $\lesssim2.2M_\odot$ or CO cores with masses initially $\lesssim 6-8M_\odot$, there is a unique relation between the WD mass and the orbital period at the end of stable mass transfer (known as WD mass-orbital period relation; e.g. \citealt{rappaport1983,rappaport1995,tauris1999,nelson2004,chenx2013}). This orbital period further determines the stellar radius, then the core mass, that the secondary can reach before the onset of the second mass transfer phase. The core mass is similar to that of the WD mass already formed since they are determined by the same orbital period. The secondary mass transfer phase is unstable and the resulted DWDs after the ejection of the CE would have comparable masses consequently. As we see, the masses of the two components are not strictly equal due to the details of binary evolution, for example, from the end of the first mass transfer phase (RL) to the onset of the second mass transfer phase (CE), the period could change (e.g due to wind) but should be little. 
%In Ge's model, most DWDs distribution near the diagonal line regardless of the values of $\alpha_{\rm CE}$. Therefore, there is only a main peak of $q$ around $1.0$. In the polytropic model, the number of DWDs from the CE+CE channel increases with $\alpha_{\rm CE}$, then the contribution of DWDs with $q$ around $0.5$ becomes important for a large $\alpha_{\rm CE}$. The third peak of $q\sim 0.25$ is for the DWDs with ELM WD companions. DWDs with ELM WD companions are mainly produced from the CE+RL channel for $\alpha_{\rm CE}\leq 1$, but the contribution of the CE+CE channel is also important for a large $\alpha_{\rm CE}$ \citep{lizw2019}. So we see that the peak around $0.25$ of $\alpha_{\rm CE}=1.5$ is slightly higher than that of $\alpha_{\rm CE}=1.0$ in the polytropic model.


%!{It is worthy to be noted that most DWDs from Ge's model distribute near the diagonal line, i.e with mass ratios around 1. 
%!This can be seen more clearly in Figure \ref{fig:6},
%!where the mass ratio distributions of the DWDs from both models are presented.
%!For Ge's model, we see a main peak of $q$ around $1.0$ and a minor peak around 0.25. The former is for those from the RL+CE channel, while the latter is for the DWDs with ELM WDs, \textbf{which are mainly produced from the CE+RL channel}. However, the third peak (0.4-0.6) appears for the polytropic model, which is for the products from the CE+CE channel. The fact that the two WDs have comparable masses is a typical property for DWDs from the RL+CE channel, and can be understood from an analytical estimation. 
%!For donor stars with degenerate cores, i.e He cores with primary's mass initially $\lesssim2.2M_\odot$ or CO cores with masses initially $\lesssim 6-8M_\odot$,  
%!there is a unique relation between the WD mass and the orbital period 
%!at the end of stable mass transfer (known as WD mass-orbital period relation; e.g. \citealt{rappaport1983,rappaport1995,tauris1999,nelson2004,chenx2013}). 
%!This orbital period further determines the stellar radius, then the core mass, that the secondary can reach before the onset of the second mass transfer phase.
%!The core mass is similar to that of the WD mass already formed since they are determined by the same orbital period. 
%!The secondary mass transfer phase is unstable and the resulted DWDs after the ejection of the CE would have comparable masses consequently. 
%!As we see, the masses of the two components are not strictly equal due to the details of binary evolution, for example,  
%!from the end of the first mass transfer phase (RL) to the onset of the second mass transfer phase (CE), the period could change (e.g due to wind) but should be little.
%One the other hand, for massive star with mass $\gtrsim 2.2M_\odot$, the WD mass-orbital period relation is no longer valid \citep{linj2011}, since the core of donor may be non-degenerate at the onset of mass transfer. However, during the stable RL overflow process, the secondary would increase its mass by the accretion, and thus the progenitor masses for the two WDs is close. It would also lead to the mass ratio around $1$ for the DWDs. 
%!!}
%%%
%The DWDs with $q\lesssim0.6$ besides the peak of $1$ for the polytropic model are mainly produced from the CE+CE channel, as shown in the right panel of Figure \ref{fig:4}.
\subsubsection{Period distributions}

\textbf{In Figure \ref{fig:8}, the orbital period distributions with different $\alpha_{\rm CE}$ for the two models are presented, where the DWDs from different formation channels with $\alpha_{\rm CE}=1$ are shown in the right column. In Ge's model, most DWDs are produced from the RL+CE channel, as can be seen from the upper right panel, and the peak values of period distributions move to the right with the increase of $\alpha_{\rm CE}$. In the polytropic model, we see that there is only one peak for the case of $\alpha_{\rm CE}=0.25,0.5$, since the dominant formation channel of DWDs is RL+CE channel, similar as that in Ge's model. For the cases of $\alpha_{\rm CE}\geq 1$, the period distributions show two peaks, corresponding to the CE+CE channel and RL+CE channel, respectively, as can be seen from the lower right panel. Besides, DWDs from the CE+CE channel generally have short orbital periods ($\lesssim 1\;\rm d$), and we see that the proportion of close DWDs in the polytropic model is larger than that in the Ge's model for $\alpha_{\rm CE}\geq 1$. However, it should be noted that the scale of vertical coordinate is different for the upper and lower panels, and the RL+CE channel is able to produce a lot of DWDs with short orbital periods. In Table \ref{tab:1}, we count the number of DWDs with $P_{\rm orb}<60\;\rm min$, and the numbers of DWDs with very short orbital periods in both models are comparable for $\alpha_{\rm CE} \geq 1$ (see Section 5.4 for more details).}


%The orbital period distribution for DWDs are shown in Figure \ref{fig:7}, where the DWDs from different formation channels are also presented. For Ge's model, most DWDs are produced from the RL+CE channel, and the period distribution peaks around $10\;\rm d$. For the polytropic model, the results show a similar weight for the CE+CE channel and the RL+CE channel, and the two peaks for the corresponding channels are $0.3\;\rm d$ and $10\;\rm d$, respectively. \textbf{It should be noted that the scale of vertical coordinate is different for the two panels. The RL+CE channel is able to produce a lot of DWD with short orbital periods (e.g. $P_{\rm orb}\lesssim 1\;\rm d$), and the numbers of DWDs with short orbital periods in both models are comparable.} 

%\subsubsection{DWDs in Polytropic model}
%
%\begin{figure*}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/alpha025_m1_m2_com.png}
%	\end{minipage}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/alpha050_m1_m2_com.png}
%	\end{minipage}
%    \\
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/m1m2_com.png}
%	\end{minipage}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/alpha150_m1_m2_com.png}
%	\end{minipage}
%	\caption{The orbital period distribution with different formation channels. The left and right panels are for Ge's and polytropic model, respectively. The CE+CE, RL+CE and CE+RL channels are shown in grey, red, and green lines, respectively. Note that the scale of vertical axis is different for the two panels.}
%    \label{fig:7}
%\end{figure*}
%
%\begin{figure}
%	\centering
%	\includegraphics[width=\columnwidth]{./revis_fig/q_hist_alpha_com.png}
%	\caption{The mass ratio distribution for the DWDs, where the Ge's and polytropic models are shown in black solid and red dashed lines, respectively.}
%    \label{fig:6}
%\end{figure}
%
%
%\begin{figure*}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/p_hist_com_alpha.png}
%	\end{minipage}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/p_hist_com_1.png}
%	\end{minipage}
%	\caption{The orbital period distribution with different formation channels. The left and right panels are for Ge's and polytropic model, respectively. The CE+CE, RL+CE and CE+RL channels are shown in grey, red, and green lines, respectively. Note that the scale of vertical axis is different for the two panels.}
%    \label{fig:7}
%\end{figure*}

%!\subsection{\textbf{The effects of $\alpha_{\rm CE}$}}
%!\label{subsec:4.7}
%!
%!\textbf{In this section, we give a discussion about the effects of $\alpha_{\rm CE}$ on the final binary parameters. In Figure \ref{fig:8}, we present the DWD mass distributions for several selected values of $\alpha_{\rm CE}$ ($\alpha_{\rm CE}=0.25,0.5,1.5$), where the fiducial model of $\alpha_{\rm CE}= 1$ are shown for comparison. As discussed in Section 4.5, the total number of DWDs in the Galaxy changes little with the increase of $\alpha_{\rm CE}$ in the Ge's model. We see that the mass distributions for DWD also shows similar statistical properties in Ge's model. It suggests that the results in Ge's model are largely insensitive to the assumed $\alpha_{\rm CE}$. In polytropic model, the $\alpha_{\rm CE}$ becomes a determined parameter of the DWD populations. One of the most important effect is that the weight of CE+CE channel increases with the $\alpha_{\rm CE}$. For $\alpha_{\rm CE}<1$, the RL+CE channel is the dominant formation channel of DWDs, as also shown in Table 1. For $\alpha_{\rm CE}>1$, the CE+CE channel becomes the dominant channel of DWDs.} 
%!
%!\textbf{The mass ratio distributions for selected values of $\alpha_{\rm CE}$ are presented in Figure \ref{fig:9}, where the left and right panels are for the Ge's and polytropic models, respectively. In the Ge's model, most DWDs distribution near the diagonal line regardless of the values of $\alpha_{\rm CE}$. Therefore, there is only a main peak of $q$ around $1.0$. In the polytropic model, the number of DWDs from the CE+CE channel increases with $\alpha_{\rm CE}$, then the contribution of DWDs with $q$ around $0.5$ becomes important for a large $\alpha_{\rm CE}$. The third peak of $q\sim 0.25$ is for the DWDs with ELM WD companions. DWDs with ELM WD companions are mainly produced from the CE+RL channel for $\alpha_{\rm CE}\leq 1$, but the contribution of the CE+CE channel is also important for a large $\alpha_{\rm CE}$ \citep{lizw2019}. So we see that the peak around $0.25$ of $\alpha_{\rm CE}=1.5$ is slightly higher than that of $\alpha_{\rm CE}=1.0$ in the polytropic model.}
%!
%!\textbf{In Figure \ref{fig:10}, the orbital period distributions with different $\alpha_{\rm CE}$ for the two models are presented. In Ge's model, most DWDs are produced from the RL+CE channel regardless of the values of $\alpha_{\rm CE}$, and the peak values of period distributions move to the right with the increase of $\alpha_{\rm CE}$. In the polytropic model, we see that there is only one peak for the case of $\alpha_{\rm CE}=0.25,0.5$, since the dominant formation channel of DWDs is RL+CE channel, similar as that in Ge's model. For the cases of $\alpha_{\rm CE}\geq 1$, the period distributions show two peaks, corresponding to the CE+CE channel (left peak) and RL+CE channel (right peak), respectively. }

%\begin{figure*}
%    \centering
%    \subfigure{\includegraphics[width=0.4\textwidth]{./revis_fig/alpha025_m1_m2_ge.png}} 
%    \subfigure{\includegraphics[width=0.4\textwidth]{./revis_fig/alpha025_m1_m2_com.png}}
%    \\ 
%    \centering
%    \subfigure{\includegraphics[width=0.4\textwidth]{./revis_fig/alpha050_m1_m2_ge.png}}
%    \subfigure{\includegraphics[width=0.4\textwidth]{./revis_fig/alpha050_m1_m2_com.png}}
%    \\ 
%    \centering
%    \subfigure{\includegraphics[width=0.4\textwidth]{./revis_fig/alpha150_m1_m2_ge.png}}
%    \subfigure{\includegraphics[width=0.4\textwidth]{./revis_fig/alpha150_m1_m2_com.png}}
%    
%    \caption{Similar as Figure \ref{fig:5} but for other selected $\alpha_{\rm CE}$. The density distributions for $\alpha_{\rm CE}=0.25,1.0,1.5$ are presented from top to bottom, and the mass distributions with $\alpha_{\rm CE} = 1$ are shown in red dashed line. The left and right columns are for Ge's and polytropic models, respectively.} 
%    \label{fig:8}
%\end{figure*}
%
%\begin{figure*}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/q_hist_alpha_ge.png}
%	\end{minipage}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/q_hist_alpha_com.png}
%	\end{minipage}
%    \caption{The influences of $\alpha_{\rm CE}$ on the mass ratio distributions, where the green dashed, grey dash-dot, red solid, and black dotted lines represent the results with $\alpha_{\rm CE}=0.25,0.50,1.0,1.50$, respectively. The left and right panels are for Ge's and polytropic model, respectively. }
%    \label{fig:9}
%\end{figure*}
%
%
%\begin{figure*}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/p_hist_ge_alpha.png}
%	\end{minipage}
%	\begin{minipage}[t]{0.5\textwidth}
%		\centering
%		\includegraphics[width=\textwidth]{./revis_fig/p_hist_com_alpha.png}
%	\end{minipage}
%    \caption{The influences of $\alpha_{\rm CE}$ on the orbital period distributions, where the green dashed, grey dash-dot, red solid, and black dotted lines represent the results with $\alpha_{\rm CE}=0.25,0.50,1.0,1.50$, respectively. The left and right panels are for Ge's and polytropic model, respectively. }
%    \label{fig:10}
%\end{figure*}


%It is worthy to be noted that the mass ratio distribution peaks around $1$ for DWDs from the RL+CE channel in both models. The underlying causes can be understood as follows. First, the progenitors of DWDs are dominanted by low-mass stars ($\lesssim 2.3M_\odot$) according to the IMF (equation \ref{eq:14}), then most of DWDs with mass ratio around $1$ should be low-mass stars. Second, there is a tight relation between the core mass and radius for a low-mass giant \citep{rappaport1995}, which gives the core mass-orbital period relation for binary experiences stable mass transfer phase (see also \citep{tauris1999,nelson2004,lin2011}). Therefore, after the first mass transfer phase, the orbital separation is positively correlated to the firstborn WD mass. According to the expression of Roche lobe radius ($R_{\rm RL}$) suggested by \citet{eggleton1983} 
%\begin{eqnarray}
%  R_{\rm RL} \approx \frac{0.49q^{2/3}}{0.6q^{2/3}+\ln(1+q^{1/3})}a,
%\end{eqnarray}
%the Roche lobe radius for the secondary can be obtained. As the secondary expands and fills its Roche lobe, there should also be a tight relation between the core mass of the secondary and the orbital separation. Note that the mass ratio for the binary that forms the DWD is not too large, then the Roche lobe radii for the two stars are comparable. As a result, the final masses of the two WDs are close. For DWDs with mass ratio deviating from $1$, the  


%%%
%The number density distributions of orbital period and mass ratio are shown in Figure \ref{fig:5}, where the period distributions for DWDs from different formation channels are presented in Figure \ref{fig:6}. For Ge's model, most DWDs are produced from the RL+CE channel, as shown in the left panel of Figure \ref{fig:6}. We find the period distribution peaks at $10\;\rm d$ and the mass ratio distribution peaks at 1. The peak of mass ratio can also be seen from the left panel of Figure \ref{fig:4} that most DWDs are distributed near the diagonal line. For the polytropic model, the results show a similar weight for the RL+CE channel and the CE+CE channel, and the two peaks for the corresponding channels are $10^{-0.5}\;\rm d$ and $10\;\rm d$, respectively. The mass ratio distribution shows that there are many systems with $q\lesssim0.7$ besides the peak of $1$, and these DWDs are mainly produced from the CE+CE channel, as shown in the right panel of Figure \ref{fig:6}.


\section{Implications for observations}
\label{sec:5}

\subsection{\textbf{Magnitude-limited sample}}
\label{subsec:5.1}
In this section, we make a comparison between the simulation results and the observations. To judge whether the binary can be detected by the telescope, we first construct the \textbf{magnitude-limited sample} in the simulations. The cooling tracks for DWDs are taken from \citep{fontaine2001,lauffer2018,camisassa2019,lizw2019} with pure hydrogen atmospheres\footnote{The transformation of absolute magnitude to visual magnitude is done with the publicly available code \url{https://github.com/ SihaoCheng/WD_models}.}. For convenience, the SDSS $g-$band magnitude is adopted, and the limited magnitude for the telescope is set to be 21 mag\footnote{In fact, the limiting magnitude of $g-$band in SDSS is about 23 mag \citep{york2000}. However, since the WD is intrinsic faint object, the signal-to-noise of the spectroscopic observations is closely related to the observed magnitudes \citep{tremblay2011}. In this work, the limiting magnitude is assumed to be 21 mag because most of the WD samples in SDSS footprint are below this limit \textbf{(see also Table \ref{tab:C1} in the appendix). It should also be noted that the observations weighted towards DWDs with short orbital periods due to the large radial velocity variation. Since the observed samples adopted here are collected from several magnitude-limited surveys, the selection effects of orbital parameters are different. Therefore, we do not consider the orbital selection effects in constructing the magnitude-limited sample in our simulations (an exception is for DWD with ELM WD companions, see more details in Section 5.1.3.).} }. If any of the DWD has a $g-$band magnitude less than 21 mag, the binary is deemed to be detected. 
\textbf{We assume that the spatial density distribution of DWD population follows the spatial density distribution of all the stars in the disk, which we model as \citep{binney2008}}
\begin{eqnarray}
  \rho_{\rm D}(R,z) = \frac{\sum_{\rm t}}{2z_{\rm t}}\exp\left(-\frac{R}{R_{\rm t}}-\frac{|z|}{z_{\rm t}}\right),
  \label{eq:22}
\end{eqnarray}
where $(R, z)$ is the Galactocentric distance and height in cylindrical coordinates, $\sum_{\rm t}= 970.294M_\odot \rm pc^{-2}$ and $z_{\rm t}=0.3$ kpc are the central surface density and the scale height of the disk \textbf{\citep{bland2016}}, respectively. The position of the Sun is adopted to be $(R_{\rm sun},z_{\rm sun})$ = (8.5 kpc, 16.5 pc) \citep{freudenreich1998}. The extinction is simply adopted to be 1 mag $\rm kpc^{-1}$ \citep{carrasco2014}. Finally, we obtain the magnitude-limited sample of DWDs with given location and visual magnitude of the DWDs.

\subsubsection{DWD mass distribution}
\label{subsubsec:5.1.1}

\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/obs_m1m2_ge.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/obs_m1m2_com.png}
	\end{minipage}
    \caption{The number density distributions of DWDs and the comparison with the observations. The red dots are for the observed samples with determined component masses, \textbf{and the green dots are for those with only minimum companion (dimmer) masses determined \citep{kruckow2021}. The "brighter" and "dimmer" are defined as the WDs with higher and lower effective temperature. The catalogue of the observed samples is given in appendix Table \ref{tab:C1}.} The left and right panels are for Ge's and polytropic model, respectively.}
    \label{fig:9}
\end{figure*}


\begin{figure*}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/obs_m1p_ge.png}
	\end{minipage}
	\begin{minipage}[t]{0.5\textwidth}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/obs_m1p_com.png}
	\end{minipage}
    \caption{The number density distribution of visible DWDs as a function of mass ratio and orbital period, where the mass ratio is defined as the proportion of the brighter WD mass to the dimmer WD mass. \textbf{The red dots are for the observed samples with determined component masses, and the green dots are for those with only minimum companion (dimmer) masses determined \citep{kruckow2021}.} The left and right panels are for Ge's and polytropic model, respectively.}
    \label{fig:10}
\end{figure*}

The DWD mass distributions are shown in Figure \ref{fig:9}, where the left and right panels are for the Ge's and the polytropic model, respectively. \textbf{Even though the total number of DWDs is a few times higher in the Ge's model, the number of detectable DWDs is actually larger in the polytropic model since more ELM WDs are predicted. We find that the numbers are $3.08\times 10^5$ and $1.55\times 10^5 $ for the polytropic and Ge's models, respectively. The observational DWDs taken from \citet{kruckow2021} are also shown for comparison and are listed in Appendix \ref{tab:C1}. It should be noted that the observation samples are collected from multiple survey projects, and the observational bias are very different. The overall number distribution of the simulations and the observations cannot be directly compared \citep{kilic2011a,toonen2012}. Therefore, here we only give a qualitative analysis about the properties of DWD populations.}  

For Ge's model, we see that the proportion of \textbf{DWDs with ELM WD companions} increases with comparing to the results without selection effects (left panel of Figure \ref{fig:5}). The reason is that the ELM WD generally has a massive hydrogen-rich envelope, and can sustain the high luminosity for a long time \citep{istrate2014b,chenx2017,lizw2019}. For the polytropic model, we see that the simulations concentrate on the DWDs with ELM WD companions, and DWDs with massive companions decrease a lot in comparison with the right panel of Figure \ref{fig:5}. \textbf{It is clear that the samples in the observations are weighted towards the low-mass WDs due to the observational bias. Our results may suggest that there are many massive DWDs expecting to be detected. Moreover, the simulations in Ge's model predict more DWDs with component masses $\gtrsim 0.5M_\odot$ than that in the polytropic model. There are several observational DWDs with $M_{\rm dim}\lesssim 0.2M_\odot$ that cannot be explained. The possible reason can be understood as follows. In our simulations, the brighter WDs are younger in most cases. However, the extra heating mechanism, such as tidal heating, may increase the surface temperature of the older WD \citep{burdge2019}, thus the older WD may be observed as the brighter one. Nevertheless, most of the observations can be covered by the simulations of both models. It is hard to determine which model support the observation better due to the existence of the observational bias. A quantitative comparison between the simulations and the volume-limited DWD samples therefore is necessary and we will address this issue in Section 5.1.3.}

%We find the detectable number of DWDs in 5 kpc for the polytropic model is about 2 times larger than that of Ge's model, where the numbers are $3.08\times 10^5$ and $1.55\times 10^5 $ for the polytropic and Ge's models, respectively. One approach for measuring the difference between the two probability distributions is to use the Kullback-Leibler (KL) divergence \citep{cojocaru2017}. The 2D KL divergence on the set of mass bin (i, j) is defined as
%\begin{eqnarray}
%  D_{\rm KL}(P||Q) = \sum P_{\rm i,j}\log\left(\frac{P_{\rm i,j}}{Q_{\rm i,j}}\right),
%  \label{eq:18}
%\end{eqnarray}
%where $P$ represents the simulated distribution, and $Q$ represents the observed distribution, $P_{\rm i,j}$ and $Q_{\rm i,j}$ are the corresponding probability distributions at mass bin ${\rm (i, j)}$. The smaller value of $D_{\rm KL}$, the more similar the two probability distributions are. If both of the probability distributions are the same, the KL divergence equals to zero. We calculate the $D_{\rm KL}$ value for the two models, where the mass intervals for $M_{\rm c}$ and $M_{\rm p}$ are adopted to be $0.1M_\odot$. We found $D_{\rm KL}=0.27$ for Ge’s model, while $D_{\rm KL} = 0.95$ for the polytropic model. It qualitatively suggests that the results from Ge’s model support the observations better.

\subsubsection{Mass ratio-Orbital period distribution}
\label{subsubsec:5.1.2}
Figure \ref{fig:10} shows the density distribution of visible DWD populations as a function of mass ratio and orbital period for Ge's and polytropic models. In Ge's model, the DWDs cluster around mass ratios of $q\sim 0.25$ and $\sim 1.0$. While the polytropic model shows $q\lesssim 0.5$ for most DWDs, and it underestimates the contribution of DWDs with $q\sim 1$. The peak of mass ratio around $0.25$ is attributed to DWDs with ELM WD companions, since the ELM WDs can sustain high luminosity for a long time and are more easily to be discovered. In the early works, \citet{iben1997,han1998} studied the properties of DWD populations and found that the mass ratio distribution has a dominant peak around $\sim 0.5$ and a second peak around $\sim 1.8$. The former peak is consistent the results in the polytropic model. However, the later peak of mass ratio is not found in this work. The possible reason is that the different stellar evolutionary tracks\footnote{\citet{toonen2012} calculated the DWD populations with stellar evolutionary tracks adopted from \citet{eggleton1973} and \citet{hurley2000}, respectively. They found more He WDs are produced by using the former tracks due to the difference in the stellar tracks related to helium ignition under degenerate conditions. Moreover, \citet{toonen2012} also found that the DWDs cluster around a mass ratio of $\sim 0.5$ with the stellar tracks as similar as in this work, which is consistent with the results of the polytropic model.} we adopted. By using the $\gamma-$mechanism, \citet{nelemans2001a} found that the DWDs concentrate to $q\sim 1$. The result is similar as that in Ge's model. \textbf{It should be noted that the populations of DWDs with ELM WD companions are obtained with only rapid population synthesis method in these works, while we also considered the ELM WDs from the CE+RL channel by adopting the detailed binary evolution code. Then the contributions of DWDs with ELM WD companions may be underestimated in the previous works, and thus the peak of mass ratio around $\sim 0.25$ is not presented.}


\subsubsection{Space density of DWDs}
\label{subsubsec:5.1.3}

We then calculate the space density of detectable DWDs and make a comparison with the observations. \textbf{In the simulations, the detectable number of DWDs in 5 kpc for the polytropic model is about 2 times larger than that of Ge's model, where the numbers are $3.08\times 10^5$ and $1.55\times 10^5 $ for the polytropic and Ge's models, respectively. }The space density $\rho$ can be estimated by $\rho = N/V_{\rm eff}$, where $N$ is the number of the sources, and $V_{\rm eff}$ is the effective volume, which can be calculated by numerical integration of space density in Eq. (\ref{eq:22}) for a given distance (see also \citealt{inight2021} for more details). For $d = 5$ kpc, the $V_{\rm eff}$ is about $115\;\rm kpc^{3}$. Then $\rho =1347 \;\rm kpc^{-3}$ and $2513\;\rm kpc^{-3}$ for Ge's and polytropic models, respectively. \textbf{In the observations, the space density should be given with a nearly completeness sample. \citep{holberg2016} estimated the local space density of DWDs to be $>620\;\rm kpc^{-3}$ from a volume-limited survey of 25 pc. Recently, \citet{inight2021} extended the DWD samples to $300\;\rm pc$, and found the space density is about $730-1350\;\rm kpc^{-3}$, where the uncertainties come from the assumption of scale height of disk. We see that the result of Ge's model support the observation estimation better than that of polytropic model.}

Furthermore, the samples of ELM WD binaries in the ELM Survey is fairly complete \citep{brown2022}, and the local space density is estimated to be $160-300\;\rm kpc^{-3}$ , depending on the disk models (see also \citealt{pelisoli2019b}, who find a space density of $275 \;\rm kpc^{-3}$). \citet{lizw2019} studied the populations of DWD with ELM WD companions, where the ELM WD is defined as He WD with mass $\leq 0.3M_\odot$, and its companion is assumed to be CO WD with mass $\geq 0.45M_\odot$, which is the most common companion type of ELM WDs in the observations \citep{brown2020}. They found the space density of ELM WD binaries in the simulations is about $1500 \;\rm kpc^{-3}$, which is significantly larger than that of the observations. Here we also calculate the space density of DWD with ELM WD companions. We choose the ELM WD binaries with $P_{\rm orb}<2\;\rm d$ according to the selection effects in the ELM Survey\footnote{To promise a high completeness of the observations, several selection effects are considered, including semi-amplitude $k>75 \;\rm km\; s^{-1}$, orbital period $P_{\rm orb}<2\;\rm  d$; surface gravity in the range of $4.85<\log g(\rm cm s^{-2})<7.15$; and color selection of $8000<T_{\rm eff}<22000\;\rm  K$, where $T_{\rm eff}$ is the effective temperature \citep{brown2016a,brown2020}. To keep the consistency in this work, we only consider the orbital period and magnitude limits rather than the selection effects in ELM Survey.} \citep{brown2016b}. The space densities of DWDs with ELM WD companions in this study are $473 \;\rm kpc^{-3}$ and $1443\;\rm {kpc^{-3}}$ for Ge's and polytropic models, respectively. The space density of DWDs with ELM WD companions in Ge's model is also close to the estimation in the observations. \textbf{Altogether, the simulations with new mass transfer stability criterion support the volume-limited sample (or sample with high completeness) in the observations better.}

\subsection{DWD Merger rate}
\label{subsec:5.2}

\begin{figure}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/hist_merge_all.png}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/hist_merge_elm.png}
        \caption{\textbf{Upper panel}: \textbf{The merger rate distribution as a function of the merger mass for all DWD mergers.} The black solid and dotted lines are for Ge’s and polytropic model, respectively. The red circles represents the DWD mergers that produce $0.8-1.32M_\odot$ WDs \citep{chengs2020}, the blue one is for the ELM WD mergers \citep{brown2020}, the grey one is for all DWD mergers \citep{maoz2018}, and the blue stars shows the observed SN Ia rate \citep{liw2011}. \textbf{Note that the merger rate is divided by $\Delta M$, where $\Delta M$ equals to the bin size ($0.025M_\odot$) in the simulations and equals to the horizontal error bar of the data points. Comparisons between a data point and the histogram should be made in terms of the area under the horizontal error bar of the data point and the area under the histogram in the same mass range.} \textbf{Lower panel}: \textbf{The merger rate distribution as a function of the merger mass for ELM WD mergers.} The ELM WD is defined as He WD with mass $\leq0.30M_\odot$, and its companion is assumed to be CO WD ($\geq0.45M_\odot$), which is the most common companion type found in ELM Survey.}
    \label{fig:11}
\end{figure}

After the birth of DWDs, the GWR is the only angular momentum loss mechanism that shrinks the orbit. For a DWD with typical WD masses of $0.6M_\odot$ and orbital period of $0.42\;\rm d$, the GW merger timescale is approximately equal to Hubble timescale. We then could expect many DWD mergers in the Galaxy as seen from period distribution in Figure \ref{fig:7}. The DWD merger products are rich, e.g. R CrB stars, single massive WDs, SNe Ia \citep{paczynski1976,webbink1984,maoz2014}, depending on the WD structure and mass. In this section, we calculate the DWD merge rate, and compare the simulated results with the observations.

Figure \ref{fig:11} presents the \textbf{DWD merger rate\footnote{\textbf{The merger rate has been divided by the total mass of stellars in the Galaxy ($7\times 10^{10}M_\odot$), it has an unit of ${\rm yr}^{-1}M_\odot^{-1}$.}} distribution as a function of the merger mass, }where we do not consider the possible mass loss during the merger processes and the masses of the merger products simply equal to the sum of the DWD masses. \citet{chengs2020} analyzed the transverse-velocity distribution of high-mass WDs and obtained the relation between DWD merger rate and merger mass, as shown in red circles. Some other observations that from DWD mergers and SN Ia rate are also shown for comparison \citep{maoz2018,brown2020,liw2011}. \textbf{To make a directly comparison between the simulations and the observations, the merger rate in Figure \ref{fig:11} is divided by $\Delta M$, where $\Delta M$ equals to the bin size ($0.025M_\odot$) in the simulations and equals to the horizontal error bar of the data points. Thus the merger rate should be understood as the area under the histogram or the horizontal error bar (see \citealt{chengs2020} for more details). }

The simulation results of Ge's model are close to the high-mass WD mergers, while the results of the polytropic model predict more high-mass WD mergers with masses of $0.8-1.1M_\odot$. The merger rate of DWD mergers that produce $0.8-1.32M_\odot$ WDs in the observations is about $1.1 \pm0.3 \times 10^{-13}M_\odot^{-1}\rm yr^{-1}$ \citep{chengs2020}. In our simulations, the merger rates for those DWD mergers are $1.26\times 10^{-13}\;M_\odot^{-1}\rm yr^{-1}$ and $1.80\times 10^{-13}\;M_\odot^{-1}\rm yr^{-1}$ for Ge's and polytropic models, respectively. It is clear that the simulation results from Ge’s model support the observations better. We also note that more mergers with a mass larger than 1.4$M_\odot$ (Chandrasekhar mass) are produced in Ge's model, and it may implicate that DWD mergers in Ge's model have a relatively larger contribution to the SN Ia. We will address this issue in Section \ref{subsec:5.3}. Besides, \citet{chengs2020} also simulated the merger rate distribution of DWDs but with $\gamma-$mechanism. They find a dominant peak around $0.6M_\odot$. The results are similar to that of the new criterion in this work. It may suggest that the effect of $\gamma-$mechanism is similar to that of non-conservative stable RLOF in the first mass transfer phase \textbf{(\citealt{woods2012}; see Section \ref{sec:6} for a discussion.)}.

In the lower panel of Figure \ref{fig:11}, we only consider the merger rate of ELM WD binaries. In the observations, the total merger rate \textbf{(the merger rate in the lower panel multiply the total mass of the Galaxy)} of DWDs with ELM WD companions in the Galaxy is about $2\times10^{-3}\;\rm yr^{-1}$ \citep{brown2020}. The corresponding values in our simulations are $11.4\times10^{-3}\;\rm  yr^{-1}$ and $1.8\times10^{-3}\;\rm  yr^{-1}$ for the polytropic and Ge's models. The results show that the synthesized merge rate of ELM WD binaries in Ge's model supports the observations well without any tuning of parameters, while the results of the polytropic model predict too many ELM WD binaries.

\subsection{SN Ia birthrate}
\label{subsec:5.3}

\begin{figure}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/SNIa_gal.png}
	\caption{The influence of $\alpha_{\rm CE}$ on the Galactic SN Ia rate. The black solid and red dashed lines are for Ge's and polytropic model, respectively. The Galactic SN Ia rate in the observations is $(5.4 \pm 1.2) \times 10^{-3}\;{\rm yr^{-1}}$ \citep{liw2011}, as shown in grey shade region.}
    \label{fig:12}
\end{figure}

\begin{figure}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/hist_merge_alpha.png}
        \caption{The merge rate distributions with different $\alpha_{\rm CE}$ in Ge's model. The vertical dotted line represents the Chandrasekhar mass ($1.4M_\odot$), beyond which the merger product is supposed to explode as SN Ia.}
    \label{fig:13}
\end{figure}

SNe Ia are thought to be thermonuclear explosions of degenerate WD, and are possessed of an important position in astrophysics \citep{perlmutter1999}. One of the main progenitor models of SN Ia is the single-degenerate model, and that the WD accretes material from the non-degenerate companion star \textbf{\citep{whelan1973,nomoto1982}}. Another progenitor model is the double degenerate model, in which the merger of DWD has a mass larger than the Chandrasekhar mass \textbf{(\citealt{tutukov1981,iben1984,webbink1984}; see also \citep{wangb2012} and references therein)}. In this section, we discuss the contribution of the DWD mergers to the SNe Ia. For convenience, we consider as SNe Ia results of mergers with a total mass larger than $1.4M_\odot$, which gives an upper limit for the SN Ia rate under the double-degenerate scenario \citep{ablimit2016}. 


\begin{figure*}
		\centering
		\includegraphics[width=\textwidth]{./revis_fig/SN_alpha.png}
	\caption{The DTDs of SNe Ia with different $\alpha_{\rm CE}$. The open circles with error bars represent the observation SNe Ia rate from elliptical galaxies and galaxy clusters \citep{totani2008,maoz2010,maoz2012,graur2013}. The black solid and red dashed lines are for Ge’s and polytropic model, respectively.}
    \label{fig:14}
\end{figure*}

The current Galactic birth rate of SNe Ia with different CE efficiencies for the two models is presented in Figure \ref{fig:12}, where the SN Ia rate for a Milk Way-like galaxy in the observation is about $(5.4\pm1.2)\times 10^{-3}\;\rm yr^{-1}$ (with a systematic uncertainty of a factor of $\sim 2$, \citealt{liw2011}), as shown in grey shaded region. It is clear that the SN Ia rate is not a monotone function of $\alpha_{\rm CE}$. The reason can be understood as follows. With the increase of $\alpha_{\rm CE}$, the total number of DWDs also increases, since the CE ejection is efficient, as shown in Table~\ref{tab:1}. However, the CE efficiency also has an important effect on the final binary separation. For the CE process with a small $\alpha_{\rm CE}$, the binary separation will be short after the ejection of CE. Then the proportion of DWD mergers in the Hubble time may increase for a low $\alpha_{\rm CE}$ (see also \citealt{claeys2014}). Besides, the CE for binaries with massive components is more easily to be ejected for a small $\alpha_{\rm CE}$. 

In figure \ref{fig:12}, we note that the SN Ia rate for $\alpha_{\rm CE}=0.25$ in Ge's model is surprisedly large. To illustrate the causes, we present the merger rate distributions of DWDs for different $\alpha_{\rm CE}$ in Ge's model in Figure \ref{fig:13}. We see that the merger rate for DWDs with $M_{\rm tot}<1.4M_\odot$ increases with $\alpha_{\rm CE}$. However, for the cases of merger mass larger than Chandrasekhar mass, the merger rate of $\alpha_{\rm CE} = 0.25$ is comparable with that of large $\alpha_{\rm CE}$ (e.g. $\alpha_{\rm CE}=1.0,1.5$). \textbf{To understand the causes for this phenomenon, one should keep in mind that only DWDs with very short orbital period (generally $\lesssim 0.1\;\rm d$) would merge in current epoch. For $\alpha_{\rm CE} = 0.25$, The binary components should be also massive enough to eject the CE due to the extremely small CE efficiency. Therefore, the proportion of massive DWDs with short orbital periods is relatively large, which finally leads to more SNe Ia produced in the case of $\alpha_{\rm CE}=0.25$.  In contrast, for a large $\alpha_{\rm CE}$, most of DWDs with short orbital periods have small component masses. Especially, We see that the case of $\alpha_{\rm CE}=0.5$ has a minimum value of SN Ia rate. Because the proportion of massive DWDs is smaller than that of $\alpha_{\rm CE}=0.25$, and the total number of DWDs with very short orbital periods is smaller than that of the larger $\alpha_{\rm CE}$.}

The observation of SN Ia rate can be covered by both models. However, compared with the polytropic model, the results in Ge's model predict more SNe Ia for $\alpha_{\rm CE}\lesssim2.75$. 
In the fiducial model, Ge's model predict a Galactic supernova Ia rate about $6\times 10^{-3}\;\rm yr^{-1}$, which support the observations of $(5.4\pm1.2)\times 10^{-3}\;\rm yr^{-1}$. Besides, we also find the SN Ia rate is significantly affected by the $\alpha_{\rm CE}$ in the polytropic model, where the values of SN Ia rate spreads a wide range from $0.3\times 10^{-3}$ to $6.2\times 10^{-3}\;\rm yr^{-1}$ with the change of $\alpha_{\rm CE}$. While for Ge's model, the SN Ia rates are in a relatively narrow range of $\sim 3-7\times 10^{-3}\;\rm yr^{-1}$. The results suggest that the current SN Ia rate in the observations may put a limit on the CE efficiency.  

Figure \ref{fig:14} presents the delay time distributions (DTDs) of SNe Ia for a $10^{10}M_\odot$ single burst, where four typical examples of $\alpha_{\rm CE} =0.25,0.5,1,1.5$ are shown for comparison. The results of Ge's and polytropic models are shown in the black solid and red dashed lines, respectively. For the simulation with large CE efficiencies of $1.0,1.5$, the DTDs for the two models are comparable. And the results for both models are less than the observations as a whole, similar to the previous studies (e.g. \citealt{yungelson2017,liud2018}). With the decrease of $\alpha_{\rm CE}$, the total number of DWDs falls off significantly for the polytropic model, as shown in Table \ref{tab:1}, resulting in few SNe Ia in this model. However, since certain CE mergers are avoided in Ge's model, the total number of DWDs changes little with $\alpha_{\rm CE}$. Therefore, the CE efficiency have a limited effect on the DTD of SN Ia in Ge's model. Especially, for the case of $\alpha_{\rm CE}=0.25$, the results in the polytropic model are about $1$ order of magnitude less than that of the observations, while the DTD in Ge's model supports the observations well for delay time large than $\sim 1\;\rm Gyr$. \textbf{Unfortunately, none of the simulations could explain all of the observational constraints of the DTDs. In the Ge's model, there is a large discrepancy between the simulations and the observations for short delay time ($\lesssim 1\;\rm Gyr$) in the case of $\alpha_{\rm CE}=0.25$, and for long delay time ($\gtrsim 1\;\rm Gyr$) in the cases of $\alpha_{\rm CE} = 1.0,1.5$. The results suggest that there should be other channels contributing to the SNe Ia. For example, \citet{wangb2009} found that the single-degenerate model of WD + He star channel has a significant contribution to the SNe Ia with short delay times (see also \citealt{claeys2014}, and references therein), and WD+MS and WD+RGB channels can produce SNe Ia with long delay time \citep{wangb2010}. Besides, some variants of single-degenerate and double degenerate models may also have a contribution to the SNe Ia, such as sub-Chandrasekhar mass model, single star model and the delayed dynamical instability model, etc \citep{wangb2012}. We expect that the future observations of large samples of SNe Ia could set further constraints on SN Ia progenitor models.} 

%The general tendency is that the SN Ia rate increases with the CE efficiency. However, this trend has not been always true. Such as the case of delay time less than $\sim 4 \;\rm Gyr$ in the Ge's model, where the increase of CE efficiency may lead to the decrease of SN Ia rate (e.g. the cases of $\alpha_{\rm CE} = 1.5, 2.0)$. The reason is that the CE efficiency also has an important effect on the final binary separation. For CE process with a small $\alpha_{\rm CE}$, the binary separation will be short after the ejection of CE. Then the proportion of DWD merger in the Hubble time may increase for a low $\alpha_{\rm CE}$ (see also \citealt{claeys2014}). Though for the both models, the DTDs of the simulated results are less than the observations as a whole, similar as the previous studies (e.g. \citealt{yungelson2017,liud2018}), the results in Ge's model are comparable to the observations with a large CE efficiency. If the double-degenerate mergers are the main formation channel of SN Ia, the extra explosion models should be considered, such as sub-Chandrasekhar explosion \citep{maoz2014,shenk2018b} and $\rm D^6$ (dynamically driven double-degenerate double- detonation) model \citep{shenk2018a}.


%The current Galactic birth rate of SN Ia with different CE efficiencies for the two models is presented in Figure \ref{fig:10}, where the SN Ia rate for a Milk Way-like galaxy in the observation is about $(5.4\pm1.2)\times 10^{-3}\;\rm yr^{-1}$ \citep{liw2011}, as shown in grey shade region. We see that the SN Ia rate in the simulations increases first, and then decreases with the rising of $\alpha_{\rm CE}$. It is consistent with the inference above, that the SN Ia rate is not a monotune function of $\alpha_{\rm CE}$. The peak value of SN Ia rate for the Ge's model is about $6.4 \times 10^{-3}\;\rm  yr^{-1}$ with $\alpha_{\rm CE} = 1.5$, which is close to the upper limit of the observations. With the increasing of $\alpha_{\rm CE}$ from 0.75 to 2.25, the observation can be covered by the simulations. For the polytropic model, the maximum SN Ia rate is about $4.8 \times 10^{-3}\;\rm  yr^{-1}$ at $\alpha_{\rm CE}=1.5$, and only the lower limit of the observations can be covered. The SN Ia rate of the Ge's model is larger than that of polytropic model for $\alpha_{\rm CE}\leq 2$, and is smaller for a large $\alpha_{\rm CE}$. The results suggest that the observation on SN Ia rate may put a limit on the $\alpha_{\rm CE}$.

\subsection{GW signal of DWDs}
\label{subsec:5.4}

DWDs are supposed to be the dominant GW sources for the future space-based GW detectors. BPS simulations suggested that about $(\sim1-3) \times10^4$ sources are expected to be individually detected by LISA or TianQin \citep{evans1987,webbink1998,nelemans2001a,liu2009,liu2010,ruiter2010,yus2010,nissanke2012,korol2017,korol2019,lamberts2019,huangs2020,korol2022a}, and several tens of them are promising to be observed with the combination of GW and electromagnetic observations \citep{korol2017,korol2019,kupfer2018,lizw2020}. The multi-messenger study of DWDs provides more precise information \citep{shah2012,shah2013}, and shed light on the physics of tidal interaction and mass transfer between DWDs \citep{fuller2013,baker2019}.

%\begin{figure}
%		\centering
%		\includegraphics[width=\columnwidth]{figs/GW1.png}
%	\caption{The period distributions of DWDs with $P_{\rm orb}\leq 60\;\rm min$. The black and red lines are for Ge's and polytropic model, respectively. The dotted, solid, and dash-dot lines represent the models with $\alpha_{\rm CE}=0.5,1.0,2.0$.}
%    \label{fig:11}
%\end{figure}

As discussed above, the mass transfer stability criterion has a significant effect on the formation of DWDs. Compared with the polytropic model, more DWDs are produced in Ge's model. However, the proportion of DWDs with short orbital period decreases in Ge's model, since most binaries experience the stable RLOF process in the first mass transfer phase. \textbf{The number of DWDs with $P_{\rm orb} < 60 \;\rm min$ for both models are presented in Table \ref{tab:1}}. For the polytropic model, the close DWDs (here defined as DWD with $P_{\rm orb} < 60\;\rm  min$) are mainly produced from the CE+CE channel, while from the RL+CE channel in the Ge's model. Therefore, the CE efficiency would put a larger effects in the polytropic model. We see that for the cases of $\alpha_{\rm CE}\leq 0.5$, there are more close DWDs in the Ge's model. With the increase of $\alpha_{\rm CE}$, the numbers of close DWDs in the polytropic model is larger than that of the Ge's model. 

%%\begin{table}
%%\caption{The numbers of DWDs with $P_{\rm orb}\leq 60\;\rm min$ and LISA detectable sources}
%%\centering
%%\begin{tabular}{cccccc}
%%\hline\hline
%%  \multirow{2}{*}{$\alpha_{\rm CE}$}& \multicolumn{2}{c}{$P_{\rm orb}\leq 60\;\rm min$} & & \multicolumn{2}{c}{LISA Sources} \\
%%  & Polytropic & Ge's & & Polytropic & Ge's \\
%%\hline
%%$0.25$& 0.22$\times10^5$ & 2.55$\times10^5$ & & 1452 & 14098\\ %ge
%%$0.5$& 2.21$\times10^5$ & 2.46$\times10^5$ & & 11096 & 12940\\ %ge 
%%$1.0$& 10.4$\times10^5$ & 7.16$\times10^5$ & & 36487 & 27137\\ %ge
%%$1.5$& 17.0$\times10^5$ & 13.4$\times10^5$ & & 45384 & 37003\\ %ge
%%%$2.0$& 48073 & 42139 \\
%%\hline
%%\end{tabular}
%%\tablefoot{\textbf{The full version of this table with including other values of $\alpha_{\rm CE}$ is given in Table \ref{tab:C1}. }}
%%\label{tab:2}
%%\end{table}

We then calculate the numbers of DWDs that can be detected by LISA. The specific methods to obtain the signal-noise-ratios of the DWDs can be found in \citet{lizw2020}. The main input parameters are described as follows. The distance of each simulated binary to the Sun is got from the spatial distribution of stars in the Galaxy, where the Galaxy model with disk and bulge components are adopted from \citet{binney2008}. The sensitivity curve of LISA is taken from \citet{robson2018}, where we adopt the current LISA configuration with arm length of $2.5 \times 10^6$ km for the three detector arms, and the total observation time of 4 yr \citep{LISA2017}. A source could be detected by LISA if its SNR is larger than 7. 

The number of LISA detectable sources for different models are shown in Table \ref{tab:1}. 
%It is clear that the numbers increase with the CE efficiencies, since more DWDs with a short orbital period are produced for a large $\alpha_{\rm CE}$. 
For a small $\alpha_{\rm CE}$ of $0.25$, the number of LISA detectable sources is $1452$ in the polytropic model, which is only about ten percent of that in Ge's model. With the increase of $\alpha_{\rm CE}$, the polytropic models predict more LISA detectable sources. The results are comparable to the previous works on the GW studies (e.g. \citealt{nelemans2001b,yus2010,korol2017}). In the fiducial model of $\alpha_{\rm CE} = 1$,  the number of
detectable GW sources in the polytropic model is larger than that in Ge's model by about $35\%$. It should be noted that the DWDs with a orbital period $\lesssim 1\;\rm  d$ may contribute to the foreground noise, which has an important effect on the GW detections (e.g. \citealt{evans1987,nelemans2001b,nissanke2012,korol2022a,georgousi2022}). The orbital period distributions of the two models (Figures \ref{fig:7} and \ref{fig:10}) in this work show a large difference, and whether it affects the foreground noise should be addressed in further population studies.

\section{\textbf{Discussion: stable RLOF versus $\gamma-$mechanism}}
\label{sec:6}

\textbf{The $\gamma-$mechanism suggested by \citet{nelemans2000} has been studied in many previous works (e.g. \citealt{toonen2012,toonen2017}), and the observed properties of DWDs can be well reproduced in $\gamma-$mechanism. However, the main problem is that there is no clear physical explanation for the $\gamma-$mechanism. An alternative solution for the formation of DWDs is that substituting the $\gamma-$mechanism to the stable but non-conservative mass transfer \citep{woods2012}, which is investigated in this work. As pointed by \citet{toonen2012}, the stable non-conservative mass transfer may have an effect alike to the $\gamma-$description. Here we give a brief discussion about the similarity between the two mechanisms. }

\textbf{The governing equation of $\gamma-$mechanism can be expressed as 
\begin{eqnarray}
\frac{\Delta J_{\rm lost}}{J_{\rm i}} = -\gamma\frac{\triangle M_{1}}{M}, 
\label{eq:23}
\end{eqnarray}
where $\Delta J_{\rm lost}$ is the difference value between the initial and final orbital angular momentum, and the dimensionless parameter of $\gamma$ is adopted around $1.5-1.75$ \citep{nelemans2005}. Then the change of orbital separation determined by Eq. (\ref{eq:23}) becomes a function of the initial and final masses of the binary components. Note that it may give a widen orbit after the ejection of CE. On the other hand, the angular momentum loss caused by stable non-conservative mass transfer in Eq. (\ref{eq:11}) can also be expressed as \citep{postnov2014}
\begin{eqnarray}
  \frac{\triangle J_{\rm lost}}{J_{\rm i}} = -(1-\beta_{\rm rlof})\frac{M_1}{M_2}\frac{\triangle M_1}{M},
  \label{eq:24}
\end{eqnarray}
Comparing Eqs. (\ref{eq:23}) and (\ref{eq:24}), we see that the orbital angular momentum loss of the $\gamma-$mechanism and non-conservative mass transfer is within an order of magnitude. It may suggest that the $\gamma-$mechanism and stable non-conservative mass transfer have similar effects on the change of orbital separation.} 

\textbf{In this work, the BPS simulations with the new mass transfer stability criterion from Ge's model are performed, and the results show that most of DWDs have experienced stable RLOF in the first mass transfer phase regardless of the adopted value of $\alpha_{\rm CE}$ (see Table \ref{tab:1}). On the other words, we have succeeded in constructing the models that substituting $\gamma-$mechanism to the stable non-conservative mass transfer in the first mass transfer phase. Our results justify that the stable non-conservative RLOF + CE channel can produce abundant DWDs and some of the observational properties of DWDs can be well reproduced in the Ge's model. Comparing the results with that of $\gamma-$mechanism (e.g. \citealt{nelemans2001b,toonen2012,toonen2017,chengs2020}), both of the two models give a mass ratio peak value of $\sim 1$ and a quite similar profile of merger rate distribution, as shown in Section \ref{sec:5}. It supports the aforementioned viewpoints that the stable non-conservative mass transfer may have an effect alike the $\gamma-$description. However, it should be noted that the accretor can accumulate a significant of part masses during the non-conservative mass transfer, which is contrary to the $\gamma-$mechanism. Therefore, these two models should lead to some differences of the DWD populations, and this issue is worthy of investigating in further studies.}
%Therefore, the results in Ge's model can be compared with that in $\gamma-$mechanism directly. 

%%\begin{eqnarray}
%%  \frac{P_{\rm 1,f}}{P_{\rm i}} = \left(\frac{M_{\rm c}M_{\rm 1,i}}{M_{\rm i}{M_{\rm 1,i}}}\right)\left(\right)
%%\end{eqnarray}

\section{Conclusions}
\label{sec:7}

In this paper, we systemically investigate the influence of mass transfer stability on the DWD populations. Two criteria of stability are considered for comparison. In the two models, the critical mass ratios are obtained from \textbf{the adiabatic mass-loss model with polytropic stellar structures (polytropic model) and with realistic stellar structures (Ge's model), respectively}. We performed Monte-Carlo simulations to obtain the Galactic DWD populations and make a comparison with the observations. The implications for the SN Ia rate and GW observations are also discussed. Our main conclusions are summarized as follows.
\begin{enumerate}
  \item In the model with new mass transfer stability (Ge's model), the mass transfer tends to be stable for star fills the Roche lobe at RGB or AGB phase. \textbf{Most binaries experience stable RLOF in the first mass transfer phase, and more than $\sim 90\%$ DWDs are produced from the RL+CE channel regardless of the values of $\alpha_{\rm CE}$. For the polytropic model, $\alpha_{\rm CE}$ is a determined parameter of the DWD populations. The RL+CE channel is the dominant formation channel of DWDs for $\alpha_{\rm CE}<1$, and the CE+CE channel becomes the dominant channel of DWDs for a large value of $\alpha_{\rm CE}$. In the fiducial model of $\alpha_{\rm CE} = 1$, the number of DWDs in Ge's model is about 4 times larger than that of the polytropic model because certain CE mergers are avoided.}
  \item We construct the magnitude-limited sample for the two models. \textbf{Due to the incompleteness of the observed samples, we give a qualitative discussion about the properties of DWDs in the DWD mass distribution diagram and the mass ratio-orbital period diagram. Most of the observed DWDs can be explained in our results. Then we calculate the space density of the detectable DWDs and those with ELM WD companions in Ge's model, which are $1347 \;\rm kpc^{-3}$ and $473\;\rm kpc^{-3}$, respectively. The values are close to the observation estimations. While the polytropic model overpredicts space density of DWDs by a factor about $2-3$.}
  \item We calculate the merger rate of DWDs and its mass dependence, and the results of Ge's model reproduce the observations better than that of the polytropic model. For the case of DWDs with ELM WD companions, we find the merger rate is about $1.8\times10^{-3}\;\rm  yr^{-1}$, which is comparable to the observation estimation of $2 \times 10^{-3}\;\rm yr^{-1}$.
  \item \textbf{The results in Ge's model predict relatively more DWD mergers contributing to the Galactic SNe Ia than that in polytropic model. 
For the DTDs of SNe Ia, none of the simulations could explain all of the observational constraints. It suggests that there should be other channels contributing to the SNe Ia, such as the single-degenerate model.}
    \item We give a discussion about the influence of mass transfer stability on the GW observations. The number of DWDs that can be detected by LISA for both models are calculated. The number of LISA detectable sources are significantly affected by $\alpha_{\rm CE}$. In the fiducial model of $\alpha_{\rm CE} = 1$, the number of detectable GW sources in the polytropic model is larger than that in Ge's model by about $35\%$.
  \end{enumerate}



%                                     Two column figure (place early!)
%______________________________________________ Gamma_1 (lg rho, lg e)al gas clouds with the following properties:

%



%__________________________________________________ One column table

%


%
%                                                One column f
%______________________________________________________________


\begin{acknowledgements}
      We thank Huaju Li, Chuanxi Liu, Yangyang Zhang for the helpful discussions. This work is supported by National Key R$\&$D Program of China (Gant No. 2021YFA1600401), National Natural Science Foundation of China (Grant Nos.11733008,12103086,12090040/12090043, 12125303,12173081), the Key Research Program of Frontier Sciences of CAS (Grant No. ZDBS-LY-7005), the Western Light Youth Project of CAS and the Yunnan Fundamental Research Projects (Nos. 202201AU070234, 202101AV070001). We also acknowledge the science research grant from the China Manned Space Project with No.CMS-CSST-2021-A10. 
  
\end{acknowledgements}

\bibliographystyle{a_a}
\bibliography{aa}


\include{figure}

%\begin{appendix}
\appendix
%%%\section{Influences of mass loss manners}
%%%\label{app:A}
%%%In the fiducial model of this work, we consider the non-conservative mass transfer, and the lost material is assumed to carry away the specific angular momentum of the accretor. In Figure \ref{fig:A1}, we present the results with the assumption of taking away the specific angular momentum of the donor in Ge's model, where other input parameters are the same as that in the fiducial model. The total number of DWDs in the Galaxy is about $4.83\times 10^8$, which is comparable with that in the fiducial model ($4.70\times 10^8$). The WD mass distributions for the fiducial model is shown in red dashed lines, we see that the statistical properties for the two models is consistent, and the influences of mass loss manners on the results are limited. \textbf{If other more efficient angular momentum loss mechanisms, e.g. the outflow from the out Lagrangian point or a circumbinary disk, are considered, the critical mass ratio get smaller for stars at the MS and HG and get larger for stars at the giant phase (RGB/AGB, \citealt{geh2010}). As shown in Figure \ref{fig:3} of the fiducial model, there are more primordial binaries that produce DWDs experiencing mass transfer for stars above the RGB. Therefore, there should be more DWDs produced from the RL+CE channel with the case of efficient angular momentum loss mechanisms. On the other hand, the orbital separation for a binary would have a larger shrinkage since the non-accreted matter carries away more orbital angular momentum. Then the orbital periods of final DWDs may tend to be shorter, and the latter formed WDs may have smaller masses comparing with our results in the fiducial model.} 
%%%
%%%\begin{figure}
%%%    \centering
%%%    \includegraphics[width=\columnwidth]{./revis_fig/app_m1m2_ml.png}
%%%    \caption{The number density distribution of DWDs for different mass loss manners. The lost material that carries away the specific angular momentum of the donor is shown in grey-scale map and the black solid lines. The red dashed line is for the fiducial model, where the specific angular momentum of the accretor is carried away.}
%%%    \label{fig:A1}
%%%\end{figure}

\section{The orbital changes due to wind accretion}
\label{app:A}

\textbf{In \citet{hurley2002}, the interaction between the wind material and the binary orbit is taken into account, which is different from that in some previous works, e.g. \citet{tauris2006,postnov2014}. Assuming that $\beta_{\rm W}$ is the wind mass loss efficiency, then the wind accretion rate of the accretor is $\dot{M}_{\rm 2}=-(1-\beta_{\rm W})\dot{M}_{\rm 1}$. Eq. (\ref{eq:13}) can be rewrited as
\begin{eqnarray}
  \frac{\dot{J}_{\rm orb}}{J_{\rm orb}} = \frac{M_{2}\dot{M}_{\rm 1}}{M M_1}-\frac{\dot{M}_{\rm 2}}{M}= \left(1-\frac{\beta_{\rm W}M_1}{M}\right)\frac{\dot{M}_{\rm 1}}{M_1},
\label{eq:b1}
\end{eqnarray}
where $J_{\rm orb}$ is the orbital angular momentum. Here we only consider the wind accretion processes, then $\dot{J}_{\rm orb} = \dot{J}_{\rm W}$. The change of orbital separation is given by \citep{postnov2014}
\begin{eqnarray}
  \frac{\dot{a}}{a} = -2\left(1+(\beta_{\rm W}-1)\frac{M_1}{M_2}-\frac{\beta_{\rm W}}{2}\frac{M_1}{M}\right)\frac{\dot{M}_{\rm 1}}{M_1}+2\frac{\dot{J}_{\rm W}}{J_{\rm orb}},
  \label{eq:b2}
\end{eqnarray}
If $\beta_{\rm W}$ is constant, substitute Eq. (\ref{eq:b1}) into Eq. (\ref{eq:b2}) and integration over time, one arrives at 
\begin{eqnarray}
  \frac{a_{\rm f}}{a_{\rm i}} = \left(\frac{M_{\rm f}}{M_{\rm i}}\right)^{-1}\left(\frac{M_{\rm 2,f}}{M_{\rm 2,i} }\right)^{-2},
  \label{eq:b3}
\end{eqnarray}
where the subscripts 'i' and 'f' stand for the initial and final values, respectively. Note that $M_{\rm 2,f}$ is a function of $\beta_{\rm W}$, i.e. $M_{\rm 2,f}=(1-\beta_{\rm W})(M_{\rm 1,i}-M_{\rm 1,f})+M_{\rm 2,i}$. For a given initial binary, the change of orbital separation is affected by the final masses of the binary components and the value of $\beta_{\rm W}$. Figure \ref{fig:B1} presents the orbital evolution due to the wind accretion processes for the initial binary shown in Example 1 of Figure \ref{fig:2}, with $M_{\rm 1}=3.41M_\odot$ and $M_{\rm 2}=3.06M_\odot$, where the values of $a_{\rm f}/a_{\rm i}$ and $M_{\rm 1,f}$ after the first mass transfer phase are shown in the cross point of the green lines. For a wind accretion efficiency less than $\sim 0.2$ ($\beta_{\rm W}\gtrsim 0.8$), the stellar winds always lead to a widen orbit ($a_{\rm f}/a_{\rm i}> 1$). While for a more larger wind accretion efficiency, the wind-fed mass transfer would lead to the shrinkage of binary orbit. For the binary in Example 1, the more massive star fills its Roche lobe at the AGB, and the wind accretion efficiency could be as high as $0.5$, then the wind accretion processes result in a significant shrinkage of the orbit. In consideration of the possible increase of the orbit caused by the stable RLOF overflow, the binary in the Example 1 finally has $a_{\rm f}/a_{\rm i} = 0.86$ at the termination of the first mass transfer phase. } 

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{./revis_fig/app_wind_acc.png}
    \caption{\textbf{The orbital changes as a function of the donor mass due to the wind accretion processes. The initial binary is taken from the Example 1 of Figure \ref{fig:2}, with $M_1 = 3.41M_\odot$ and $M_2 = 3.06M_\odot$. The horizontal and vertical green lines represent the values of $a_{\rm f}/a_{\rm i}$ and $M_{\rm 1,f}$ after the first mass transfer phase, respectively. The results for $\beta_{\rm W}$ from $0.5$ to $1$ are shown in black and red lines, as marked in the plot. Note that the wind accretion efficiency is equal to $1-\beta_{\rm W}$.}}
    \label{fig:B1}
\end{figure}



%%%\section{Statistical properties of DWDs in the Galaxy.}
%%%\label{app:C}
%%%
%%%
%%%\begin{table*}
%%%  \caption{Statistical properties of DWDs with different $\alpha_{\rm CE}$ in the Galaxy.}
%%%  \label{tab:C1}
%%%\centering
%%%\begin{tabular}{lcccccccccc}
%%%\hline\hline
%%%& $N_{\rm sim}$ & $N_{\rm Gal}$ & $f_{\rm RL+CE}$ & $f_{\rm CE+CE}$ & $f_{\rm CE+RL}$ & $\nu$ & $N_{g\rm <21}$ & $\rho$ & $N_{<60\;\rm min}$ & $N_{\rm LISA}$\\
%%%& & $\times 10^8$ & & & & $\rm yr^{-1}$ & & $\rm kpc^{-3}$ & &\\
%%%\hline
%%%$\alpha_{\rm CE}=0.25$&&&&& \\ 
%%%Pol model & 12156 & $0.76$ &$79.1\%$ &$0.2\%$ & $20.7\%$& 0.009 & $1.08\times 10^5$ & 939.1 & $0.22\times 10^5$ & $1452$\\
%%%Ge's model & 60025 & $3.53$ & $98.59\%$ & $0.04\%$ & $1.37\%$& 0.042 & $5.05\times 10^4 $ & 439.1 & $2.55\times 10^5$ & 14098\\ %sss
%%%\hline
%%%$\alpha_{\rm CE}=0.5$&&&&& \\ 
%%%Pol model & 23010 & 0.83 &$75.8\%$ &$5.7\%$ & $18.5\%$& 0.016 & $1.29\times 10^5$& 1121.7 & $2.21\times 10^5$ & 11096\\
%%%Ge's model & 71714 & $4.34$ & $96.80\%$ & $0.05\%$ & $3.15\%$& 0.051 & $9.81\times 10^4$& 853.0 & $2.46\times 10^5$ & 12940\\ %sss
%%%\hline
%%%$\alpha_{\rm CE}=0.75$&&&&& \\ 
%%%Pol model & 42890 & $1.26$ &$71.43\%$ &$15.71\%$ & $12.86\%$& 0.030 & $1.93\times 10^5$ & 1678.3 & $6.43\times 10^5$ & 25427\\
%%%Ge's model & 87035 & $4.55$ &$96.63\%$ &$0.16\%$ & $3.21\%$& 0.060 & $1.34\times 10^5$ & 1165.2 & $4.03\times 10^5$ & 19504\\
%%%\hline
%%%$\alpha_{\rm CE}=1.0$&&&&& \\ 
%%%Pol model & 58789& $1.27$ &$49.8\%$ &$38.3\%$ & $11.9\%$& 0.041 & $3.08\times 10^5$ & 2678.3 & $1.04\times 10^6$ & 36487\\
%%%Ge's model & 95045 &  $4.70$ & $96.4\%$ & $0.6\%$ & $3.0\%$& 0.067 & $1.55\times 10^5$ & 1347.8 & $7.16\times 10^5$ & 27137\\  %sss
%%%\hline %4.82e8 gamma=-1
%%%$\alpha_{\rm CE}=1.25$&&&&& \\ 
%%%Pol model & 72021 & $1.74$ &$39.10\%$ &$52.61\%$ & $8.29\%$& 0.050 & $4.03\times 10^5$ & $3504.3$ & $1.4\times 10^6$ & 42479\\
%%%Ge's model & 103222 & $4.96$ & $95.95\%$ & $1.32\%$ & $2.73\%$& 0.072 & $1.47\times 10^5$ & 1278.3 &$9.8\times10^{5}$ & 31147\\ %sss
%%%\hline
%%%$\alpha_{\rm CE}=1.5$&&&&& \\ 
%%%Pol model & 81155 & $2.07$ &$33.0\%$ &$62.7\%$ & $4.3\%$& 0.057 & $4.87\times 10^5$ &4234.8 & $1.70\times 10^6$ & $45384$ \\
%%%Ge's model & 109009 &  $5.11$ & $96.0\%$ & $1.7\%$ & $2.3\%$& 0.077 & $1.59\times 10^5$ & 1382.6 & $1.34\times 10^6$ & 37003\\ %sss
%%%\hline
%%%$\alpha_{\rm CE}=1.75$&&&&& \\ 
%%%Pol model & 89422 & $2.60$ &$29.47\%$ &$67.73\%$ & $2.80\%$& 0.063 & $5.91\times 10^{5}$ & 5139.1 & $1.92\times 10^6$ & $49010$ \\
%%%Ge's model & 112830 & $5.39$ & $95.15\%$ & $3.60\%$ & $1.25\%$& 0.079 & $1.99\times 10^5$& 1730.4 & $1.58\times 10^6$ & 41173\\ %sss
%%%\hline
%%%$\alpha_{\rm CE}=2.0$&&&&& \\ 
%%%Pol model & 95738 & $3.13$ &$27.60\%$ &$70.43\%$ & $1.97\%$& 0.067 & $6.99\times 10^5$ & 6078.3 & $2.04\times 10^{6}$ & 49632\\
%%%Ge's model & 116307 & $5.75$ & $93.91\%$ & $5.17\%$ & $0.92\%$& 0.082 & $2.44\times 10^5$ & $2121.7$ & $1.73\times 10^6$ & 43255\\ %sss
%%%\hline
%%%
%%%$\alpha_{\rm CE}=2.25$&&&&& \\ 
%%%Pol model & 101575 & $3.66$ &$26.60\%$ &$71.57\%$ & $1.83\%$& 0.071 & $8.03\times 10^5$ &6982.6 & $2.14\times 10^6$ & 49679 \\
%%%Ge's model & 119860 & $6.21$ & $92.43\%$ & $6.70\%$ & $0.87\%$& 0.084 & $3.00\times 10^5$ &2608.7 & $1.82\times 10^6$ & 43521\\ %sss
%%%\hline
%%%
%%%$\alpha_{\rm CE}=2.5$&&&&& \\ 
%%%Pol model & 106727 & $4.18$ &$26.66\%$ &$71.66\%$ & $1.68\%$& 0.075 & $8.98\times 10^{5}$ &7808.7 & $2.17\times 10^6$ & 48720\\
%%%Ge's model & 123088 & $6.70$ & $90.94\%$ & $8.24\%$ & $0.82\%$& 0.086 & $3.54\times 10^5$ & 3078.3 & $1.84\times 10^6$ & 43006\\ %sss
%%%\hline
%%%
%%%$\alpha_{\rm CE}=2.75$&&&&& \\ 
%%%Pol model & 110871& $4.66$ &$27.30\%$ &$71.21\%$ & $1.49\%$& 0.078 & $1.00\times10^6$ & 8695.7 & $2.17\times 10^6$ & 47370\\
%%%Ge's model & 125615 & $7.54$ & $89.73\%$ & $9.55\%$ & $0.72\%$& 0.088 & $4.08\times 10^5$ & 3547.8 & $1.81\times 10^6$ & 47936\\ %sss
%%%\hline
%%%
%%%$\alpha_{\rm CE}=3.0$&&&&& \\ 
%%%Pol model & 114485 & $5.12$ &$28.23\%$ &$70.44\%$ & $1.33\%$& 0.080 & $1.10\times 10^6$ & 9565.2& $2.14\times 10^6$ & 45498\\
%%%Ge's model & 127869 & $7.60$ & $88.68\%$ & $10.68\%$ & $0.64\%$& 0.090 & $4.5\times 10^5$ & 3913.0 & $1.71\times 10^6$ & 46312\\ %sss
%%%\hline
%%%\hline
%%%%$\alpha_{\rm CE}=2.0$&&&&& \\ 
%%%%polytropic model &$3.11$ &$27.3\%$ &$70.7\%$ & $2.0\%$& 0.067 \\
%%%%Ge's model & $5.81$ & $88.8\%$ & $10.3\%$ & $0.9\%$& 0.081 \\
%%%%\hline
%%%\end{tabular}
%%%\tablefoot{\textbf{$N_{\rm sim}$ is the total number of DWDs from $5\times 6$ primordial binaries. $N_{\rm Gal}$ is the total number of DWDs in the current Galaxy. $f$ means the percentage of the number of DWDs from the corresponding channels. $\nu$ is the DWD birth rate. $N_{\rm g<21}$ is the total number of magnitude-limit samples in the simulations. $\rho \equiv N_{\rm g<21}/V_{\rm eff}$ is the space density. $N_{\rm <60\;\rm min}$ is the number of DWDs with orbital periods $<60\;\rm min$. $M_{\rm LISA}$ is the number of LISA detectable sources. }
%%%}
%%%\end{table*}
%%%%\end{appendix}

%\begin{appendix}
\section{DWD mass distribution for different channels}
\label{app:B}

The WD mass distributions for DWDs from different channels are presented, where the results in Ge's and polytropic models are shown in Figure \ref{fig:D1} and Figure \ref{fig:D2}, respectively. In Ge's model, most DWDs are produced from the RL+CE channel, while in the polytropic model, the contribution of RL+CE channel and CE+CE channel is comparable. 

\begin{figure}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/app_m1m2_CE_ge.png}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/app_m1m2_RL_ge.png}
        \caption{The number density distribution of DWDs from CE+CE channel (upper panel) and RL+CE channel (low panel) for Ge’s model. Note that the scale of the color bars is different for the two panels.}
        \label{fig:D1}
\end{figure}



\begin{figure}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/app_m1m2_CE_com.png}
		\centering
		\includegraphics[width=\columnwidth]{./revis_fig/app_m1m2_RL_com.png}
        \caption{Similar as Figure \ref{fig:D1}, but for the polytropic model.}
        \label{fig:D2}
\end{figure}


\section{Observation sample of DWDs}
\label{app:C}

%\end{appendix}

\onecolumn

\begin{center}
\renewcommand\arraystretch{1.8}

\begin{longtable}{cccccc}
  \caption{Observation sample}\label{tab:C1} \\

\hline\hline
Name & Period & $M_{\rm brighter}$ & $M_{\rm dim}$ & SDSS g$-$band & Refs\\
 & d & $M_\odot$ & $M_\odot$ & mag & \\
\hline
\endfirsthead
{{\centering \tablename\ \thetable{} {Continued} }} \\

\hline\hline
Name & Period & $M_{\rm brighter}$ & $M_{\rm dim}$ & SDSS g$-$band & Refs\\
 & d & $M_\odot$ & $M_\odot$ & mag & \\
\hline
\endhead

\hline {{\tablename\ \thetable{} {Continued}}} \\
\endfoot

\hline

\endlastfoot

ZTF J1539+5027 & 0.00480 & $0.21_{-0.015}^{+0.014}$ & $0.61_{-0.022}^{+0.017}$ & $20.37\pm 0.019$ & 1\\
ZTF J2243+5242 & 0.00611 & $0.349_{-0.074}^{+0.093}$ & $0.384_{-0.074}^{+0.0114}$ & $20.359\pm 0.029$ & 2\\
J0651+2844 & 0.00886 & $0.247$ & $0.49$ & $19.109\pm 0.010$ & 3,4,5 \\
ZTF J0538+1953 & 0.01003 & $0.45_{-0.05}^{+0.05}$ & $0.32_{-0.03}^{+0.03}$ & $18.734\pm 0.008$ & 6 \\
PTF J0533+0209 & 0.01428 & $0.167$ & $0.652$ & $18.980\pm 0.010$ & 7 \\
ZTF J2029+1534 & 0.01449 & $0.32$ & $0.30$ & $20.380\pm 0.024$ & 6 \\
ZTF J0722-1839 & 0.01646 & $0.38_{-0.04}^{+0.04}$ & $0.33_{-0.03}^{+0.03}$ & $18.976\pm 0.012$ & 6 \\
ZTF J1749+0924 & 0.01836 & $0.40_{-0.05}^{+0.07}$ & $0.28_{-0.04}^{+0.05}$ & $20.357\pm 0.022$ & 6 \\


J0106+1000 & 0.02715 & $0.189_{-0.012}^{+0.011}$ & $0.56_{-0.08}^{+0.22}$ & $19.728\pm 0.016$ & 8,9,5 \\
J1630+4233 & 0.02766 & $0.298_{-0.009}^{+0.019}$ & $0.76_{-0.25}^{+0.26}$ & $19.037\pm 0.009$ & 10,9,5 \\
SDSS J0822+3048 & 0.02813 & $0.304_{-0.014}^{+0.140}$ & $0.524_{-0.05}^{+0.05}$ & $20.337\pm 0.021$ & 11,12 \\
J1235+1543 & 0.02820 & $0.36_{-0.04}^{+0.04}$ & $0.36_{-0.05}^{+0.05}$ & $17.891\pm 0.006$ &  13,6\\

SDSSJ1043+0551 & 0.03170 & $0.183_{-0.01}^{+0.01}$ & $\geq 0.07$ & $19.126\pm 0.011$ & 11 \\
SDSSJ1043+0551 & 0.03438 & $0.363_{-0.011}^{+0.011}$ & $\geq 0.179$ & $17.328\pm 0.005$ & 14 \\


J1053+5200 & 0.04256 & $0.204_{-0.012}^{+0.012}$ & $0.77_{-0.25}^{+0.24}$ & $18.936\pm 0.009$ & 15,9,5 \\
J0056-0611 & 0.04338 & $0.18_{-0.01}^{+0.01}$ & $0.82_{-0.11}^{+0.14}$ & $17.419\pm 0.005$ & 16,17,9,5 \\

J1056+6536 & 0.04351 & $0.334_{-0.016}^{+0.016}$ & $0.77_{-0.24}^{+0.24}$ & $19.761\pm 0.015$ & 16,18,9,5 \\
J0923+3028 & 0.04495 & $0.275_{-0.015}^{+0.015}$ & $0.77_{-0.24}^{+0.25}$ & $15.677\pm 0.003$ & 19,9,5 \\
J1436+5010 & 0.04580 & $0.234_{-0.013}^{+0.013}$ & $0.79_{-0.22}^{+0.24}$ & $18.220\pm 0.006$ & 20,15,9,5 \\

J1711+2724 & 0.05200 & $0.672_{-0.044}^{+0.044}$ & $\geq 0.192$ & $17.156\pm 0.005$ & 14 \\

J0825+1152 & 0.05819 & $0.279_{-0.021}^{+0.021}$ & $0.79_{-0.21}^{+0.25}$ & $18.755\pm 0.008$ & 18,9,5 \\




WD0597-666 & 0.06099 & $0.37_{-0.02}^{+0.02}$ & $0.32_{-0.03}^{+0.03}$ & $-$ & 21,22 \\


J1741+6526 & 0.06111 & $0.17_{-0.01}^{+0.01}$ & $1.17_{-0.05}^{+0.08}$ & $18.411\pm 0.007$ & 20,23,9,5 \\
J0755+4906 & 0.06302 & $0.184_{-0.01}^{0.01}$ & $0.97_{-0.11}^{+0.18}$ & $20.246\pm 0.020$ & 19,9,5 \\

J0736+1622 & 0.06900 & $0.36_{-0.007}^{+0.007}$ & $\geq 0.033$ & $16.305\pm 0.005$ & 14 \\
J2338-2052 & 0.07644 & $0.258_{-0.016}^{+0.016}$ & $0.75_{-0.25}^{+0.27}$ & $19.655\pm 0.017$ & 16,9,5 \\
J2309+2603 & 0.07653 & $0.176_{-0.01}^{+0.01}$ & $0.93_{-0.11}^{+0.18}$ & $19.26\pm 0.010$ & 5 \\
J0849+0445 & 0.07870 & $0.179_{-0.01}^{+0.01}$ & $0.86_{-0.15}^{+0.20}$ & $19.292\pm 0.010$ & 20,15,9,5 \\

J0022-1014 & 0.07989 & $0.375_{-0.02}^{+0.02}$ & $\geq 0.23$ & $19.761\pm 0.018$ & 24,9,5 \\
J0751-0141 & 0.08001 & $0.194_{-0.01}^{+0.01}$ & $0.98_{-0.02}^{+0.02}$ & $17.453\pm 0.005$ & 16,23,9,5 \\
J2119-0018 & 0.08677 & $0.159_{-0.01}^{+0.01}$ & $0.83_{-0.05}^{+0.15}$ & $20.168\pm 0.020$ & 19,17,9,5 \\
J1234+0228 & 0.09143 & $0.227_{-0.014}^{+0.014}$ & $0.74_{-0.25}^{+0.26}$ & $17.843\pm 0.005$ & 24,20,9,5 \\
J1152+0248 & 0.09987 & $0.47_{-0.11}^{+0.11}$ & $0.442_{-0.088}^{+0.088}$ & $18.35\pm 0.020$ & 25 \\


J1005-2249 & 0.11602 & $0.378_{-0.023}^{+0.023}$ & $0.316_{-0.011}^{+0.011}$ & $17.266\pm 0.005$ & 26 \\
WD1242-205 & 0.11877 & $0.39_{-0.02}^{+0.02}$ & $0.56_{-0.03}^{+0.03}$ & $19.109\pm 0.010$ & 27 \\

WD1704+481.2 & 0.14479 & $0.39_{-0.05}^{+0.05}$ & $0.54_{-0.07}^{+0.07}$ & $14.434\pm 0.004$ & 28,22 \\
WD1101+364 & 0.14500 & $0.32$ & $0.37$ & $14.496\pm 0.003$ & 29 \\

J0112+1835 & 0.14698 & $0.16_{-0.01}^{+0.01}$ & $0.74_{-0.06}^{+0.16}$ & $17.110\pm 0.016$ & 20,17,9,5 \\

J1233+1602 & 0.15090 & $0.169_{-0.01}^{+0.01}$ & $0.98_{-0.1}^{+0.17}$ & $19.911\pm 0.017$ & 19,9,5 \\

LAMOST J0140355+392651 & 0.15863 & $0.19_{-0.08}^{+0.13}$ & $0.95_{-0.13}^{+0.14}$ & $17.64\pm 0.020$ & 30 \\




WD 2331+290 & 0.16649 & $0.44$ & $\geq 0.34$ & $15.53\pm0.04$ & 31,29 \\

J1112+117 & 0.17248 & $0.176_{-0.01}^{+0.01}$ & $0.75_{-0.25}^{+0.25}$ & $16.307\pm 0.016$ & 32,20,9,5 \\
Hen2-428 & 0.17580 & $0.42_{-0.07}^{+0.07}$ & $0.66_{-0.11}^{+0.11}$ & $-$ & 33,34 \\

J1005+3550 & 0.17652 & $0.168_{-0.01}^{+0.01}$ & $0.75_{-0.24}^{+0.25}$ & $19.004\pm 0.610$ & 18,16,9,5 \\

J2349+3553 & 0.18130 & $0.386_{-0.014}^{+0.014}$ & $\geq 0.742$ & $18.406\pm0.007$ & 14 \\

J0818+3536 & 0.18315 & $0.165_{-0.01}^{+0.01}$ & $0.76_{-0.24}^{+0.25}$ & $20.756\pm 0.026$ & 19,9,5 \\
SDSS J2357+5428 & 0.18979 & $0.15_{-}^{+0.09}$ & $1.06_{-0.05}^{+0.05}$ & $16.829\pm 0.004$ & 35,36 \\

J1443+1509 & 0.19053 & $0.201_{-0.013}^{+0.013}$ & $1.0_{-0.10}^{+0.17}$ & $18.650\pm 0.016$ & 20,9,5 \\
J1840+6423 & 0.19130 & $0.182_{-0.011}^{+0.011}$ & $0.86_{-0.15}^{+0.21}$ & $18.963\pm 0.014$ & 32,20,9,5 \\
J2103-0027 & 0.20308 & $0.161_{-0.01}^{+0.01}$ & $0.89_{-0.14}^{+0.20}$ & $18.488\pm 0.014$ & 18,16,9,5 \\


HE0225-1912 & 0.22000 & $0.545$ & $0.23$ & $-$ & 37 \\
J1238+1946 & 0.22275 & $0.21_{-0.011}^{+0.011}$ & $0.87_{-0.14}^{+0.20}$ & $17.291\pm 0.023$ & 16,9,5 \\
J0345+1748 & 0.23503 & $0.218_{-0.012}^{+0.012}$ & $0.80_{-0.03}^{+0.03}$ & $-$ & 38 \\
J0822+2753 & 0.24400 & $0.192_{-0.012}^{+0.012}$ & $0.93_{-0.12}^{+0.18}$ & $18.314\pm 0.013$ & 15,20,9,5 \\

J1717+6757 & 0.24614 & $0.185_{-0.01}^{+0.01}$ & $0.90_{-0.04}^{+}$ & $-$ & 39 \\
J1631+0605 & 0.24776 & $0.162_{-0.01}^{+0.01}$ & $0.79_{-0.20}^{+0.23}$ & $19.262\pm 0.011$ & 5 \\
J2132+0754 & 0.25056 & $0.187_{-0.01}^{+0.01}$ & $1.07_{-0.08}^{+0.14}$ & $18.110\pm 0.006$ & 16,9,5 \\
J1141+3850 & 0.25958 & $0.177_{-0.01}^{+0.01}$ & $0.92_{-0.12}^{+0.19}$ & $19.058\pm 0.017$ & 16,9,5 \\
J1630+2712 & 0.27646 & $0.17_{-0.01}^{+0.01}$ & $0.80_{-0.18}^{+0.23}$ & $20.146\pm 0.017$ & 19,9,5 \\



HE2209-1414 & 0.27693 & $0.58_{-0.03}^{+0.03}$ & $0.58_{-0.08}^{+0.08}$ & $-$ & 40 \\
WD2020-425 & 0.30000 & $0.813$ & $0.54$ & $-$ & 41 \\
J1005+0542 & 0.30560 & $0.388_{-0.02}^{+0.02}$ & $0.91_{-0.21}^{+}$ & $19.763\pm 0.023$ & 18,9 \\
J0917+4638 & 0.31642 & $0.173_{-0.01}^{+0.01}$ & $0.77_{-0.24}^{+0.24}$ & $18.764\pm 0.019$ & 41,9,5 \\

PG1114+224 & 0.31980 & $0.41$ & $\geq 0.07$ & $16.094\pm0.004$ & 29 \\

J0152+0749 & 0.32288 & $0.169_{-0.01}^{+0.01}$ & $0.83_{-0.17}^{+0.22}$ & $18.033\pm 0.009$ & 20,9,5 \\

WD0453-295 & 0.36000 & $0.399$ & $0.44$ & $-$ & 37 \\
J1422+4352 & 0.37930 & $0.181_{-0.01}^{+0.01}$ & $0.78_{-0.22}^{+0.23}$ & $19.822\pm 0.023$ & 19,9,5 \\
WD0028-474 & 0.38960 & $0.60_{-0.06}^{+0.06}$ & $0.45_{-0.04}^{+0.04}$ & $-$ & 43,37 \\



J1046-0153 & 0.39539 & $0.375_{-0.02}^{+0.02}$ & $0.23_{-0.04}^{+}$ & $18.098\pm 0.018$ & 20,16,9 \\
J1557+2823 & 0.40741 & $0.461_{-0.02}^{+0.02}$ & $0.52_{-0.1}^{+}$ & $17.712\pm 0.029$ & 20,16,9 \\
J1538+0252 & 0.41915 & $0.168_{-0.01}^{+0.01}$ & $0.92_{-0.12}^{+0.19}$ & $18.721\pm 0.014$ & 16,9,5 \\
J1439+1002 & 0.43741 & $0.181_{-0.01}^{+0.01}$ & $0.79_{-0.2}^{+0.23}$ & $17.938\pm 0.012$ & 19,9,5 \\
J0940+6304 & 0.48438 & $0.18_{-0.01}^{+0.01}$ & $0.90_{-0.13}^{+0.19}$ & $19.765\pm 0.014$ & 5 \\

J0022+0031 & 0.49135 & $0.457_{-0.02}^{+0.02}$ & $0.28_{-0.05}^{+}$ & $19.284\pm 0.033$ & 24,16,9 \\
HE0410-1137 & 0.50867 & $0.51_{-0.04}^{+0.04}$ & $0.39_{-0.03}^{+0.03}$ & $-$ & 43,37 \\
HE1414-0848 & 0.51781 & $0.55_{-0.03}^{+0.03}$ & $0.71_{-0.03}^{+0.03}$ & $-$ & 44 \\

J0840+1527 & 0.52155 & $0.192_{-0.01}^{+0.01}$ & $0.76_{-0.25}^{+0.25}$ & $19.319\pm 0.027$ & 16,9,5 \\



J0755+4800 & 0.54627 & $0.409_{-0.02}^{+0.02}$ & $1.17_{-0.28}^{+}$ & $16.039\pm 0.017$ & 16,9 \\
J0802-0955 & 0.54687 & $0.198_{-0.013}^{+0.012}$ & $0.82_{-0.18}^{+0.23}$ & $18.885\pm 0.012$ & 16,9,5 \\
J1104+0918 & 0.55319 & $0.454_{-0.02}^{+0.02}$ & $0.69_{-0.14}^{+}$ & $16.659\pm 0.014$ & 16,9,20 \\
J1157+0546 & 0.56500 & $0.186_{-0.02}^{+0.02}$ & $0.61_{-0.15}^{+}$ & $19.818\pm 0.024$ & 16,9,20 \\
J1518+1354 & 0.57655 & $0.147_{-0.18}^{+0.18}$ & $0.75_{-0.25}^{+0.28}$ & $19.121\pm 0.010$ & 5 \\
J1512+2615 & 0.59999 & $0.250_{-0.014}^{+0.014}$ & $0.76_{-0.23}^{+0.25}$ & $19.486\pm 0.012$ & 19,9,5 \\

J1518+0658 & 0.60935 & $0.224_{-0.013}^{+0.013}$ & $0.84_{-0.17}^{+0.22}$ & $17.581\pm 0.017$ & 20,32,9,5 \\

WD1210+140 & 0.64194 & $0.334$ & $\geq 0.46$ & $14.45\pm0.03$ & 29,37,45 \\

J1151+5858 & 0.66902 & $0.186_{-0.011}^{+0.011}$ & $0.84_{-0.15}^{+0.21}$ & $20.150\pm 0.025$ & 16,9,20 \\
J0730+1703 & 0.69770 & $0.182_{-0.01}^{+0.01}$ & $0.76_{-0.23}^{+0.24}$ & $20.076\pm 0.028$ & 18,16,9,5 \\
WD1534+503 & 0.71129 & $0.392_{-0.059}^{+0.069}$ & $0.617_{-0.096}^{+0.110}$ & $-$ & 46 \\
J0845+1624 & 0.75599 & $0.434_{-0.02}^{+0.02}$ & $0.23_{-0.04}^{+}$ & $19.817\pm 0.020$ & 18,9 \\
J0811+0225 & 0.82194 & $0.179_{-0.01}^{+0.01}$ & $1.27_{-0.06}^{+0.11}$ & $18.669\pm 0.024$ & 16,9,5 \\
J1039+1645 & 0.82470 & $0.458_{-0.018}^{+0.018}$ & $\geq 0.31$ & $19.065\pm0.01$ & 5 \\
PG1519+500 & 0.86030 & $0.42$ & $\geq 0.14$ & $16.210\pm0.03$ & 29 \\
PG1519+500 & 0.86492 & $0.311$ & $\geq 0.45$ & $16.210\pm0.03$ & 37,45 \\
J0125+2017 & 0.88758 & $0.184_{-0.01}^{+0.01}$ & $\geq 0.14$ & $17.335\pm0.005$ & 5 \\
J1241+0633 & 0.95912 & $0.199_{-0.012}^{+0.012}$ & $0.80_{-0.19}^{+0.23}$ & $17.795\pm 0.006$ & 5 \\



WD2234+222 & 1.01016 & $0.186_{-0.01}^{+0.01}$ & $0.77_{-0.22}^{+0.24}$ & $17.163\pm 0.019$ & 47,20,16,9,5 \\
J0815+2309 & 1.07357 & $0.20_{-0.021}^{+0.021}$ & $0.80_{-0.21}^{+0.26}$ & $17.805\pm 0.015$ & 16,9,5 \\

PG0934+338 & 1.11420 & $0.38$ & $\geq 0.50$ & $16.121\pm0.004$ & 29 \\
PG1713+333 & 1.12740 & $0.41$ & $\geq 0.19$ & $14.258\pm0.003$ & 31,29 \\
WD1428+373 & 1.15674 & $0.348$ & $\geq 0.233$ & $15.299\pm0.003$ & 48,49 \\
WD1022+050 & 1.15700 & $0.44$ & $\geq 0.30$ & $14.132\pm0.005$ & 29 \\
PG0834+501 & 1.28490 & $0.40$ & $\geq 0.22$ & $14.994\pm0.003$ & 29 \\
PG1036+086 & 1.32830 & $0.42$ & $\geq 0.37$ & $16.177\pm0.004$ & 29 \\

WD0136+768 & 1.40722 & $0.47$ & $0.37$ & $-$ & 22,50 \\
PG1202+608 & 1.49300 & $0.40$ & $\geq 0.34$ & $13.34\pm0.08$ & 29 \\



WD0135-052 & 1.55578 & $0.47_{-0.05}^{+0.05}$ & $0.52_{-0.05}^{+0.05}$ & $13.098\pm 0.001$ & 51,52,22 \\
J1130+0933 & 1.55935 & $0.179_{-0.01}^{+0.01}$ & $\geq 0.19$ & $16.939\pm0.004$ & 5 \\

WD1204+450 & 1.60266 & $0.46$ & $0.52$ & $15.049\pm 0.003$ & 50,22 \\
WD0326-273 & 1.87540 & $0.364$ & $\geq 0.96$ & $-$ & 37,45 \\

J0318-0107 & 1.91280 & $0.40_{-0.05}^{+0.05}$ & $0.49_{-0.05}^{+0.05}$ & $14.585\pm 0.003$ & 37,43 \\
PG1632+177 & 2.04987 & $0.392_{-0.059}^{+0.059}$ & $0.526_{-0.082}^{+0.095}$ & $13.412\pm 0.002$ & 46 \\
J1128+1743 & 2.16489 & $0.183_{-0.01}^{+0.01}$ & $\geq 0.11$ & $19.494\pm 0.013$ & 5 \\

WD1349+144 & 2.21000 & $0.553$ & $0.33$ & $15.058\pm 0.010$ & 37,45 \\

HE1511-0448 & 3.22200 & $0.497$ & $\geq 0.67$ & $-$ & 37,45 \\
WD 1241-010 & 3.34741 & $0.4$ & $\geq 0.42$ & $16.327\pm0.014$ & 31,29 \\



WD 1317+453 & 4.87214 & $0.36$ & $\geq 0.44$ & $16.218\pm0.013$ & 31,29 \\
WD 2032+188 & 5.08460 & $0.406$ & $\geq 0.469$ & $-$ & 49,50 \\
WD 1824+040 & 6.26602 & $0.428$ & $\geq 0.515$ & $-$ & 49,50 \\
PG 1115+166 & 30.08730 & $0.69$ & $\geq 0.52$ & $14.92\pm0.02$ & 37,53 \\



\hline
\hline

%$\alpha_{\rm CE}=2.0$&&&&& \\ 
%polytropic model &$3.11$ &$27.3\%$ &$70.7\%$ & $2.0\%$& 0.067 \\
%Ge's model & $5.81$ & $88.8\%$ & $10.3\%$ & $0.9\%$& 0.081 \\
%\hline
%\end{tabular}
%\label{table:1}
\end{longtable}

  
\tablefoot{\textbf{$M_{\rm brighter}$ and $M_{\rm dim}$ are for the WDs with higher and lower effective temperature. References}-- (1) \citet{burdge2019}; (2) \citet{burdge2020a}; (3) \citet{brown2011b}; (4) \citet{hermes2012}; (5) \citet{brown2016a}; (6) \citet{burdge2020b}; (7) \citet{burdge2019b}; (8) \citet{kilic2011c}; (9) \citet{gianninas2014}; (10) \citet{kilic2011b}; (11) \citet{brown2017}; (12) \citet{kosakowski2021}; (13) \citet{coughlin2020}; (14) \citet{breedt2017}; (15) \citet{kilic2010b}; (16) \citet{brown2013}; (17) \citet{hermes2014}; (18) \citet{kilic2012}; (19) \citet{brown2010}; (20) \citet{brown2012}; (21) \citet{moran1997}; (22) \citet{maxted2002c}; (23); \citet{kilic2014}; (24) \citet{kilic2011a}; (25) \citet{hallakoun2016}; (26) \citet{bours2014}; (27) \citet{debes2015}; (28) \citet{maxted2000a}; (29) \citet{brown2011a}; (30) \citet{elbadry2021}; (31) \citet{marsh1995}; (32) \citet{hermes2013}; (33) \citet{santander2015}; (34) \citet{reindl2020}; (35) \citet{marsh2011}; (36) \citet{bours2015}; (37) \citet{napiwotzki2020}; (38) \citet{parsons2013}; (39) \citet{vennes2011}; (40) \citet{karl2003}; (41) \citet{napiwotzki2007}; (42) \citet{kilic2007}; (43) \citet{rebassa2017}; (44) \citet{napiwotzki2002}; (45) \citet{nelemans2005b}; (46) \citet{kilic2021}; (47) \citet{kilic2009}; (48) \citet{marsh2000b}; (49) \citet{morales2005}; (50) \citet{maxted1999}; (51) \citet{bergeron1989}; (52) \citet{saffer1988}; (53) \citet{maxted2002a}
}

\end{center}

%----------------------------------------------------------------
\end{document}


%
%-------------------------------------------------------------
%     For the online material, table longer than a single page
%                 In the preamble for landscape case, use : 
%                                          \usepackage{lscape}
%-------------------------------------------------------------
\documentclass{aa}
\usepackage[varg]{txfonts}
\usepackage{graphicx}
\usepackage{lscape}


